Almost Envy-free Allocation of Indivisible Goods: A Tale of Two Valuations

The existence of $\textsf{EFX}$ allocations stands as one of the main challenges in discrete fair division.In this paper, we present symmetrical results on the existence of $\textsf{EFX}$ and its approximate variations for two distinct valuations: restricted additive valuations and $(p,q)$-bounded valuations introduced by Christodoulou \etal \cite{christodoulou2023fair}. In a $(p,q)$-bounded instance, each good has relevance for at most $p$ agents, and any pair of agents shares at most $q$ common relevant goods. We show that instances with $(\infty,1)$-bounded valuations admit $\textsf{EF2X}$ allocations and $\textsf{EFX}$ allocations with at most $\lfloor {n}/{2} \rfloor - 1$ discarded goods, mirroring results for the restricted additive setting \cite{akrami2022ef2x}. We also present ${({\sqrt{2}}/{2})\textsf{-EFX}}$ algorithms for both restricted additive and $(\infty,1)$-bounded subadditive settings. The symmetry of these results suggests these valuations share symmetric structures. Building on this, we propose an $\textsf{EFX}$ allocation for restricted additive valuations when $p=2$ and $q=\infty$. To achieve these results, we further develop the rank concept introduced by Farhadi \etal \cite{farhadi2021almost} and introduce several new concepts such as virtual value, rankpath, and root, which advance the overall understanding of $\textsf{EFX}$ allocations. In addition, we suggest an updating rule based on the virtual values which we believe will lead to broader and more generalized results on $\textsf{EFX}$.

==> src/diff.txt <==
=========   aapex.tex    ========

=========   abstract.tex    ========

1c1
< The existence of $\efx$ allocations stands as one of the main challenges in discrete fair division. In this paper, we present symmetrical results on the existence of $\efx$ notion and its approximate variations. These results pertain to two seemingly distinct valuations: the restricted additive valuations and $(p,q)$-bounded valuations recently introduced by Christodoulou \textit{et al.} \cite{christodoulou2023fair}. In a $(p,q)$-bonuded instance, each good holds relevance (i.e., has a non-zero marginal value) for at most $p$ agents, and any pair of agents share at most $q$ common relevant goods.
---
> The existence of $\efx$ allocations stands as one of the main challenges in discrete fair division.In this paper, we present symmetrical results on the existence of $\efx$ and its approximate variations for two distinct valuations: restricted additive valuations and $(p,q)$-bounded valuations introduced by Christodoulou \etal \cite{christodoulou2023fair}. In a $(p,q)$-bounded instance, each good has relevance for at most $p$ agents, and any pair of agents shares at most $q$ common relevant goods.
3,5c3
< We show that instances with $(\infty,1)$-bounded valuations always admit $\eftx$ allocations, and $\efx$ allocations with at most $\lfloor {n}/{2} \rfloor - 1$ discarded goods. These results mirror the existing results for the restricted additive setting \cite{akrami2023efx}.
< Moreover, we present $\kefx{({\sqrt{2}}/{2})}$ algorithms for both the restricted additive and $(\infty,1)$-bounded subadditive settings. 
< The symmetry of these results suggests that these valuations exhibit symmetric structures. Building on this observation, we propose an $\efx$ allocation algorithm for the restricted additive valuations when $p=2$ and $q=\infty$. 
---
> We show that instances with $(\infty,1)$-bounded valuations admit $\eftx$ allocations and $\efx$ allocations with at most $\lfloor {n}/{2} \rfloor - 1$ discarded goods, mirroring results for the restricted additive setting \cite{akrami2022ef2x}. We also present $\kefx{({\sqrt{2}}/{2})}$ algorithms for both restricted additive and $(\infty,1)$-bounded subadditive settings. The symmetry of these results suggests these valuations share symmetric structures. Building on this, we propose an $\efx$ allocation for restricted additive valuations when $p=2$ and $q=\infty$.
8c6
< To achieve these results, we further develop the rank concept introduced by Farhadi \etal \cite{farhadi2021almost} and introduce several new concepts such as virtual value, rankpath, and root, which advance the overall understanding of $\efx$ allocations. In addition, we suggest an updating rule based on the virtual values  which we believe will lead to broader and more generalized results on $\efx$.
\ No newline at end of file
---
> %To achieve these results, we further develop the rank concept introduced by Farhadi \etal \cite{farhadi2021almost} and introduce several new concepts such as virtual value, rankpath, and root, which advance the overall understanding of $\efx$ allocations. In addition, we suggest an updating rule based on the virtual values  which we believe will lead to broader results on $\efx$.
\ No newline at end of file
=========   amshz.tex    ========

=========   app5.tex    ========

=========   app6.tex    ========

=========   app7.tex    ========

=========   app8.tex    ========

=========   appcase1.tex    ========

=========   appcase1tex.tex    ========

=========   applexico.tex    ========

=========   case1.tex    ========

2,3c2
< In this section, we present a $\frac{\sqrt{2}}{2}$-$\efx$ allocation algorithm for the case that the set of valuations is restricted additive. The algorithm consists of two updating rules and a final step. After each update, we use an envy elimination process to ensure the allocation remains $\invsq$-$\efx$.  Each one of the updating rules, the envy elimination process, and the final step takes an allocation as input and returns another allocation as output. %For all these processes, we refer to the input allocation as $\malloc$ and the output allocation as $\malloc'$. Initially, $\malloc$ is $\langle \goods, \emptyset,\emptyset,\ldots,\emptyset\rangle$, meaning that no good is allocated to any agent. 
< Our algorithm ensures that, in all steps before the final step, Property \ref{prop:2} holds. This property  holds trivially for the basic feasible allocation.
---
> In this section, we present a $\frac{\sqrt{2}}{2}$-$\efx$ allocation algorithm for restricted additive valuations. The algorithm uses two updating rules and a final step. After each update, an envy elimination process ensures the allocation remains $\invsq$-$\efx$. Our algorithm also guarantees that Property \ref{prop:2} holds at every step before the final step. This property holds trivially for the initial feasible allocation.
47c46
< \begin{proof}
---
> \begin{proof}[of \cref{lem:2}]
=========   case2.tex    ========

=========   case3.tex    ========

=========   case4.tex    ========

3c3
< Our last algorithm finds a complete $\efx$ allocation for the case that the set of valuations is $(2,\infty)$-bounded and restricted additive. With $p=2$, each good is relevant to a maximum of 2 agents, while any pair of agents may share multiple relevant goods. We slightly abuse of notation, for any set $S$ of goods, we use $\relevant{S}{i,i}$ to refer to the goods that are only relevant to agent $i$. 
---
> Our final algorithm finds a complete $\efx$ allocation for $(2,\infty)$-bounded and restricted additive valuations. With $p=2$, each good is relevant to at most two agents, while any pair of agents may share multiple relevant goods. Here, for a set $S$, $\relevant{S}{i,i}$ refers to goods relevant only to agent $i$.
74,75c74,75
< 	 $\good$ has the same type as the goods in $\malloc_i$. Formally, assuming $\malloc_i \subseteq \relevant{\goods}{i,j}$ for some $j$, then $\good$ also is in $\relevant{\goods}{i,j}$.
< If so, we replace $\malloc_i$ with a minimal subset of $\malloc_i \cup \{\good\}$ that has a value greater than $\valu(\malloc_i)$. 
---
> 	 $\good$ has the same type as the goods in $\malloc_i$, i.e., assuming $\malloc_i \subseteq \relevant{\goods}{i,j}$ for some $j$, then $\good \in \relevant{\goods}{i,j}$.
> If so, we replace $\malloc_i$ with a minimal subset of $\malloc_i \cup \{\good\}$ that has a value more than $\valu(\malloc_i)$. 
188d187
< 
190c189
< Fisrt, we prove that when the first three rules are not applicable, then $G_{\malloc,0}$ has a special structure. 
---
> First, we prove that when the first three rules are not applicable, then $G_{0, \malloc}$ has a special structure. 
201c200
< In the fourth updating rule, we select and satisfy one agent with rank 1. Let $i$ be an agent with $\rank_i(\malloc)=1$ and suppose $i \rightarrow j_1 \rightarrow j_2 \ldots \rightarrow j_k \rightarrow i$ be the cycle in $G_{\malloc,0}$ containing $i$. We ask agent $i$ to pick either $\malloc_i \cup \relevant {\malloc_{0}}{i}$ or $\malloc_{j_1}$, whichever that is more valuable to her. We then mark agent $i$ as satisfied and remove her from the process. Finally, if agent $i$ picked $\malloc_{j_1}$, we shift the bundles through the cycle, i.e., for every $ 2 \leq \ell<k$, we give $\malloc_{\ell+1}$ to agent $j_{\ell}$ and give $\malloc_i$ to agent $j_k$.
---
> In the fourth updating rule, we select and satisfy one agent with rank 1. Let $i$ be an agent with $\rank_i(\malloc)=1$ and suppose $i \rightarrow j_1 \rightarrow j_2 \ldots \rightarrow j_k \rightarrow i$ be the cycle in $G_{0, \malloc}$ containing $i$. We ask agent $i$ to pick either $\malloc_i \cup \relevant {\malloc_{0}}{i}$ or $\malloc_{j_1}$, whichever that is more valuable to her. We then mark agent $i$ as satisfied and remove her from the process. Finally, if agent $i$ picked $\malloc_{j_1}$, we shift the bundles through the cycle, i.e., for every $ 2 \leq \ell<k$, we give $\malloc_{\ell+1}$ to agent $j_{\ell}$ and give $\malloc_i$ to agent $j_k$.
281c280
< 	Suppose that the valuations are restricted additive and $(2, \infty)$-bounded, and let $\malloc^*$ be the allocation returned by $\algopr$. Then, $\malloc^*$ is an $\efx$ allocation. 
---
> 	Suppose the valuations are restricted additive and $(2, \infty)$-bounded, and let $\malloc^*$ be the allocation returned by $\algopr$. Then, $\malloc^*$ is an $\efx$ allocation. 
=========   case6new.tex    ========

=========   fig1.tex    ========

=========   fig2.tex    ========

=========   fig3.tex    ========

=========   fig4.tex    ========

=========   fig_alloc.tex    ========

=========   fig_envy_graph.tex    ========

=========   fig_hypergraph_setting.tex    ========

=========   fig_setting.tex    ========

=========   introduction.tex    ========

5,7c5
< %Fair division is a longstanding problem in mathematics and economics \cite{Steinhaus:first,brams,brams1996fair,even1984note,stromquist1980cut,aziz2016discrete,Dubins:first}. It explores finding methods to allocate a resource in a way that ensures each party receives a fair share.  The modern research on the fair division problem was initiated by Steinhaus in 1945 with the introduction of the cake-cutting problem \cite{Steinhaus:first}. This problem involves cutting and dividing a heterogeneous divisible resource among a set of agents with different preferences such that each individual believes her share is fair. Since the introduction of cake-cutting, numerous notions have emerged to gauge fairness, e.g., proportionality, envy-freeness, and equity. Fortunately, scientists have significantly advanced in providing guarantees for these criteria; see \cite{brams1996fair} for an overview of these results.
< 
< Fair division is a longstanding problem in mathematics and economics \cite{Steinhaus:first,brams,brams1996fair,even1984note,stromquist1980cut,Dubins:first}. It seeks methods to allocate resources so that each party receives a fair share. Modern research on this problem began with Steinhaus in 1945, by introducing the cake-cutting problem \cite{Steinhaus:first}. This problem involves dividing a heterogeneous, divisible resource among agents with different preferences, such that each individual believes her share is fair. Since the introduction of cake-cutting, numerous fairness notions have emerged, such as proportionality, envy-freeness, and equity. Fortunately, scientists have significantly advanced in providing guarantees for these criteria; see \cite{brams1996fair} for an overview.
---
> Fair division is a longstanding problem in mathematics and economics \cite{Steinhaus:first,brams,brams1996fair,even1984note}. It seeks methods to allocate resources so that each party receives a fair share. Modern research on this problem began with Steinhaus in 1945, by introducing the cake-cutting problem \cite{Steinhaus:first}. This problem involves dividing a heterogeneous, divisible resource among agents with different preferences, such that each individual believes her share is fair. Since the introduction of cake-cutting, numerous fairness notions have emerged, such as proportionality, envy-freeness, and equity. Fortunately, scientists have significantly advanced in providing guarantees for these criteria; see \cite{brams1996fair} for an overview.
12,13c10,12
< Over the past two decades, a discrete version of the cake-cutting problem, known as fair allocation, has garnered interest among computer scientists \cite{Budish:first,Bezacova:first,Procaccia:first,Saberi:first,ghodsi2018fair,barman2017finding,caragiannis2016unreasonable,akrami2023efx}. In the fair allocation problem, the resource is a set of indivisible goods rather than a divisible cake.
< Fair allocation of indivisible goods presents many intriguing unresolved questions. In this paper, we investigate one of the most challenging: envy-freeness up to any good, or $\efx$ --- referred to by Ariel Procaccia as "\textit{Fair Division's Most Enigmatic Question}" \cite{procaccia2020technical}. Consider a set $\goods$ of indivisible goods and $n$ agents. Each agent $i$ has a monotone valuation function $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$ that assigns a non-negative value to each subset of goods. If we allocate bundle $\alloc_i$ to agent $i$ for $1 \leq i \leq n$, the allocation is $\efx$ if, for every $1 \leq i, j \leq n$ and every ${\alloc'_j \subset \alloc_j}$ we have $\valu_i(\alloc_i) \ge \valu_i(\alloc'_j).
---
> Over the past two decades, a discrete version of the cake-cutting problem, known as fair allocation, has garnered interest among computer scientists \cite{Budish:first,Procaccia:first,ghodsi2018fair,barman2017finding,caragiannis2016unreasonable,akrami2023efx}. In the fair allocation problem, the resource is a set of indivisible goods rather than a divisible cake.
> Fair allocation of indivisible goods presents many intriguing unresolved questions. In this paper, we investigate one of the most challenging: envy-freeness up to any good, or $\efx$ — referred to by Ariel Procaccia as ``\textit{Fair Division's Most Enigmatic Question}" \cite{procaccia2020technical}. Consider a set $\goods$ of indivisible goods and $n$ agents. Each agent $i$ has a monotone valuation function $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$ that assigns a non-negative value to each subset of goods. If we allocate bundle $\alloc_i$ to agent $i$ for $1 \leq i \leq n$, the allocation is $\efx$ if, for every $1 \leq i, j \leq n$ and every 
> ${\alloc'_j \subset \alloc_j}$ we have $\valu_i(\alloc_i) \ge \valu_i(\alloc'_j).
19c18
< As of now, $\efx$ allocations are known to exist only in a few limited scenarios. For instance, with two agents having monotone valuations, an $\efx$ allocation can always be found \cite{plaut2018almost}. A similar result holds for three agents where two have monotone valuations, and one has an \emph{MMS-feasible} valuation \cite{akrami2023efx,chaudhury2020efx}. There are also some guarantees proved for an arbitrary number of agents. For additive valuations, we can always guarantee $0.618$-$\efx$ \cite{amanatidis2020multiple,farhadi2021almost}. \footnote{See Section \ref{sec:bc} for a formal definition of $\beta$-$\efx$.} Moreover, for monotone subadditive valuations, an $\efx$ allocation exists that discards at most $n-1$ goods \cite{chaudhury2021little}. For a detailed overview, refer to Section \ref{sec:related}.
---
> As of now, $\efx$ allocations are known to exist only in a few limited scenarios. For instance, with two agents having monotone valuations, an $\efx$ allocation can always be found \cite{plaut2018almost}. A similar result holds for three agents where two have monotone valuations, and one has an \emph{MMS-feasible} valuation \cite{akrami2023efx,chaudhury2020efx}. There are also some guarantees proved for an arbitrary number of agents. For additive valuations, we can always guarantee $0.618$-$\efx$ \cite{amanatidis2020multiple,farhadi2021almost}. \footnote{See Section \ref{sec:bc} for a formal definition of $\beta$-$\efx$.} Moreover, for general monotone valuations, an $\efx$ allocation exists that discards at most $n-1$ goods \cite{chaudhury2021little}. For a detailed overview, refer to Section \ref{sec:related}.
23,25c22,23
< In recent advances related to $\efx$ allocations, our focus has been drawn to two separate studies that provide $\efx$ guarantees in distinct scenarios. The first study, conducted by Christodoulou \etal \cite{christodoulou2023fair}, introduces a family of valuation functions where each good holds relevance (i.e., has a non-zero marginal value) for at most $p$ agents, and any pair of agents share at most $q$ common relevant goods. There are several real-world motivations for this setting. %Suppose agents and resources are located in a geographical area, and agents are only interested in nearby resources. 
< Examples include allocating office space in academic settings, disaster response planning, and delineating ``areas of influence" among neighboring powers \cite{christodoulou2023fair}.
< % Christodoulou \etal \cite{christodoulou2023fair} 
---
> In recent advances related to $\efx$ allocations, our focus has been drawn to two separate studies that provide $\efx$ guarantees in distinct scenarios. The first study, conducted by Christodoulou \etal \cite{christodoulou2023fair}, introduces a family of valuation functions where each good holds relevance (i.e., has a non-zero marginal value) for at most $p$ agents, and any pair of agents share at most $q$ common relevant goods. %There are several real-world motivations for this setting. 
> %Examples include allocating office space in academic settings, disaster response planning, and delineating ``areas of influence" among neighboring powers \cite{christodoulou2023fair}.
31c29
< In the second study, Akrami \etal \cite{akrami2023efx} consider $\efx$ allocations for the restricted additive valuations, where the valuations are additive, but the value of every good $\good$ for every agent is restricted to be either $0$ or $\valu_\good$. %The restricted additive setting is a well-established class of valuation functions that is suspected to be equally challenging as the additive setting for some allocation problems \cite{khot2007approximation}. 
---
> In the second study, Akrami \etal \cite{akrami2022ef2x} consider $\efx$ allocations for the restricted additive valuations, where the valuations are additive, but the value of every good $\good$ for every agent is restricted to be either $0$ or $\valu_\good$. %The restricted additive setting is a well-established class of valuation functions that is suspected to be equally challenging as the additive setting for some allocation problems \cite{khot2007approximation}. 
40c38
< when $p$ is either $2$ or $\infty$, every allocation algorithm with $\efx$, $\eftx$, or approximate $\efx$ guarantees obtained for $(p,1)$-bounded valuations has a corresponding algorithm with the same guarantee for $(p,\infty)$-bounded valuations with the restricted additive property. 
---
> when $p$ is either $2$ or $\infty$, every allocation algorithm with $\efx$, $\eftx$, or approximate $\efx$ guarantees for $(p,1)$-bounded valuations has a corresponding algorithm with the same guarantee for $(p,\infty)$-bounded valuations with the restricted additive property. 
45c43
< These results can serve as a building block for providing guarantees for larger values of $p$ and $q$. We note that graphical models like $(p,q)$-bounded valuations are commonly used as a middle ground to pave the way toward proving more general results. This approach has already been used to achieve strong results in algorithmic game theory, such as the complexity of Nash equilibrium \cite{chen2009settling,daskalakis2009complexity}. %In Section \ref{sec:resultstechniques}, we also discuss possible directions to extend these results.
\ No newline at end of file
---
> These results can serve as a building block for providing guarantees for larger values of $p$ and $q$. %We note that graphical models like $(p,q)$-bounded valuations are commonly used as a middle ground to pave the way toward proving more general results. This approach has already been used to achieve strong results in algorithmic game theory, such as the complexity of Nash equilibrium \cite{chen2009settling,daskalakis2009complexity}. %In Section \ref{sec:resultstechniques}, we also discuss possible directions to extend these results.
\ No newline at end of file
=========   macros.tex    ========

64c64
< % \newcommand{\etal}{\textit{et al. }}
---
>  \newcommand{\etal}{\textit{et al. }}
66,69c66,69
< % \newtheorem{observation}{Observation}[section]
< \newtheoremrep{lemma}[theorem]{Lemma}
< \newtheoremrep{theorem}{Theorem}[section]
< \newtheoremrep{observation}{Observation}[section]
\ No newline at end of file
---
>  \newtheorem{observation}{Observation}
>  \newtheoremrep{lemma}{Lemma}
>  \newtheoremrep{theorem}{Theorem}
>  \newtheoremrep{observation}{Observation}
=========   preliminaries.tex    ========

2c2
< Although we present algorithms with different guarantees for various valuation functions, they all adhere to a unified framework. To avoid repetition, we describe this framework in this section.
---
> Although we present algorithms with different guarantees for various valuation functions, they all follow a unified framework, which we describe here to avoid repetition.
4c4
< The algorithms presented in this paper consist of a set of updating rules. We will refer to these rules by their indices. For instance, if an algorithm has $k$ updating rules, we will denote them as Rule 1, Rule 2, \ldots, and Rule $k$. Each rule comprises a set of preconditions that determine its applicability and a set of updates that define how the allocation is modified. All algorithms start with a basic feasible allocation and, at each step, select and apply the rule with the lowest index that is applicable. Thus, if Rule $k$ is applied, none of the first $k-1$ rules are applicable.
---
> Each algorithm consists of a set of updating rules, referred to by their indices (e.g., Rule 1, Rule 2, etc.). Every rule has preconditions that determine when it applies and updates that modify the allocation. The process starts with a basic feasible allocation, and at each step, the lowest applicable rule is selected and applied.
5a6
> We define several properties and ensure they hold after each rule is applied. Each algorithm also has a potential function $\phi$, which increases after each update. With an upper bound on $\phi$, the algorithm eventually reaches a state where no further updates can be made. A final step then returns the resulting allocation, satisfying the desired fairness notion.
7,10c8
< We also define several properties and ensure that these properties are maintained after each update rule is applied. Additionally, we show that these properties hold for basic feasible allocations.
< For each algorithm, we define a potential function $\phi$ and show that its value increases after each update rule is applied. With a known upper bound on the value of this function, we are guaranteed that the algorithm will eventually reach a state where no more updates can be made. At this point, we perform a final step and return the resulting allocation. We then show that the final allocation satisfies the desired fairness notion.
< 
< Algorithm \ref{frame} shows the pseudocode of our general framework. We use $\malloc$ and $\malloc'$ to refer to our allocation before and after each update, respectively. Also, we denote the final allocation with $\malloc^*$.
---
> Algorithm \ref{frame} presents the pseudocode for this general framework, using $\malloc$, $\malloc'$, and $\malloc^*$ for allocations before, during, and after updates.
=========   related.tex    ========

7c7
< Further studies related to $\efx$ can be classified into categories which we bring in the following. 
---
> %Further studies related to $\efx$ can be classified into categories which we bring in the following. 
11,12c11
< \paragraph{Finding approximate $\efx$ allocations.} Finding approximately fair allocations is a common approach for various fairness notions, including $\efx$. Other than studies we mentioned in the introduction, Barman \etal~ \cite{barman2023parameterized} have explored the existence of approximate $\efx$ allocations. They introduce a parameter $\gamma \in (0,1]$ to bound the multiplicative range of nonzero values for goods across agents, and develop an algorithm that yields a $\frac{2\gamma}{\sqrt{5+4\gamma-1}}$-$\efx$ allocation.
< Amanatidis $\etal$ \cite{amanatidis2024pushing} also investigated $(2,\infty)$-bounded valuations and proved the existence of a $2/3$-$\efx$ allocation. They also proved that this guarantee extends to instances where each good has only three distinct values for the agents.
---
> \paragraph{Finding approximate $\efx$ allocations.} Finding approximately fair allocations is common for various fairness notions, including $\efx$. Beyond the studies mentioned in the introduction, Barman \etal~ \cite{barman2023parameterized} explored approximate $\efx$ allocations. They introduced a parameter $\gamma \in (0,1]$ to bound the multiplicative range of nonzero values for goods across agents and developed an algorithm that yields a $\frac{2\gamma}{\sqrt{5+4\gamma-1}}$-$\efx$ allocation. Amanatidis \etal~ \cite{amanatidis2024pushing} also investigated $(2,\infty)$-bounded valuations and proved the existence of a $2/3$-$\efx$ allocation.
20c19
< \paragraph{Relaxing $\efx$.} Other studies explore relaxed variations of the $\efx$ notion to achieve improved guarantees. For example, Farhadi \etal \cite{farhadi2021almost} investigate a scenario where, instead of removing the least valuable good, a random good is removed from the bundle. They establish the existence of a $0.74$ approximation guarantee for this modified notion. Caragiannis \etal also \cite{caragiannis2022existence} introduce and establish the existence of epistemic EFX, where for every agent $i$, there exists a way to shuffle the goods of other agents such that agent $i$ does not envy any other agent up to any good. Another example is envy-freeness up to one less preferred good, introduced by Barman \etal \cite{berger2022almost}, which imposes a limit on the value of the eliminated good.
---
> \paragraph{Relaxing $\efx$.} Some studies explore relaxed variations of $\efx$ to achieve better guarantees. Farhadi \etal \cite{farhadi2021almost} examine removing a random good instead of the least valuable one, establishing a $0.74$ approximation for this modified notion. Caragiannis \etal \cite{caragiannis2022existence} introduce epistemic EFX, where for each agent, there exists a way to shuffle others' goods so the agent doesn't envy anyone. Another variation is envy-freeness up to one less preferred good, introduced by Barman \etal \cite{berger2022almost}, which limits the value of the eliminated good.
23d21
< \paragraph{$\efx$ with Charity.} Finally, an strand of research has delved into the exploration of partial $\efx$ allocations rather than complete ones. Naturally, we want to keep the number of discarded goods as small as possible. The pioneering work in this area was a partial EFX allocation, with the Nash welfare at least half of the optimal Nash welfare \cite{caragiannis2019envy}. Subsequently, Chaudhury \etal \cite{chaudhury2021little} prove the existence of a partial $\efx$ allocation that leaves at most $n-1$ goods unallocated. Berger \etal \cite{berger2022almost} reduced the number of discarded goods to $n-2$. Chaudhury \etal \cite{chaudhury2021improving} presented a general framework for achieving a partial $(1-\epsilon)$-$\efx$ allocations with a sub-linear number of unallocated goods for any $\epsilon$. The number of unallocated goods in this framework is then successively reduced to ultimately $O_\epsilon(\sqrt{n \log n})$ \cite{jahan2022rainbow,akrami2022efx,berendsohn2022fixed}.
26c24,31
< Finally, recent surveys by Aziz \etal \cite{aziz2022algorithmic} and Amanatidis \etal \cite{amanatidis2022fair} provide valuable insights into the fair allocation of indivisible goods.
\ No newline at end of file
---
> 
> 
> 
> 
> \paragraph{$\efx$ with Charity.} A strand of research has delved into finding partial $\efx$ allocations rather than complete ones. Naturally, we want to keep the number of discarded goods as small as possible. The pioneering work in this area was a partial EFX allocation, with the Nash welfare at least half of the optimal \cite{caragiannis2019envy}. Subsequently, Chaudhury \etal \cite{chaudhury2021little} prove the existence of a partial $\efx$ allocation that leaves at most $n-1$ goods unallocated. Berger \etal \cite{berger2022almost} reduced the number of discarded goods to $n-2$. Chaudhury \etal \cite{chaudhury2021improving} presented a general framework for achieving a partial $(1-\epsilon)$-$\efx$ allocations with a sub-linear number of unallocated goods for any $\epsilon$. The number of unallocated goods is then successively reduced to ultimately $O_\epsilon(\sqrt{n \log n})$ \cite{jahan2022rainbow,akrami2022efx,berendsohn2022fixed}.
> 
> 
> %Finally, recent surveys by Aziz \etal \cite{aziz2022algorithmic} and Amanatidis \etal \cite{amanatidis2022fair} provide valuable insights into the fair allocation of indivisible goods.
\ No newline at end of file
=========   results_techniques.tex    ========

4c4
< 	\item Akrami \etal \cite{akrami2022ef2x} show that for $(\infty, \infty)$-bounded valuations with the restricted additive property a complete $\eftx$ allocation, and a partial $\efx$ allocation with less than $n/2$ discarded goods exists. We prove the same guarantees for $(\infty, 1)$-bounded valuations (in the appendix). 
---
> 	\item Akrami \etal \cite{akrami2022ef2x} show that for $(\infty, \infty)$-bounded valuations with the restricted additive property a complete $\eftx$ allocation, and a partial $\efx$ allocation with less than $n/2$ discarded goods exists. We prove the same guarantees for $(\infty, 1)$-bounded valuations (in the full version). 
9c9
< We consider the results in the first item as preliminary findings and therefore defer them to the appendix. The results in the second and third items constitute our main contributions.
---
> The first result is preliminary and deferred to the full version, while the second and third results form our main contributions.
21,22c21,22
< 		\multicolumn{2}{c|}{\begin{tabular}[c]{@{}c@{}}$\eftx$ (Theorem \ref{thm7f})\textcolor{cyan}{$\clubsuit
< 					$}\\ $\langle \efx,\lfloor \frac{n}{2}\rfloor -1 \rangle$ (Theorem \ref{thm7})\textcolor{cyan}{$\spadesuit
---
> 		\multicolumn{2}{c|}{\begin{tabular}[c]{@{}c@{}}$\eftx$ (Full version)\textcolor{cyan}{$\clubsuit
> 					$}\\ $\langle \efx,\lfloor \frac{n}{2}\rfloor -1 \rangle$ (Full version)\textcolor{cyan}{$\spadesuit
40,42c40,42
< In our algorithms across different sections, we use various subgraphs of the weighted envy graph, including $G_{0,\alloc}$, $G_{1,\alloc}$, and $G_{\sqrt{2},\alloc}$. For all these algorithms, it is crucial to ensure that $G_\alloc$ does not contain a cycle with a total product of weights strictly greater than 1.
< For the restricted additive valuations, a simple property guarantees this condition. As shown in Lemma \ref{lem:11}, if we allocate only relevant goods to each agent, then $G_\alloc$ does not have such cycles (Properties \ref{prop:2} and \ref{prop42}).  For $(p,q)$-bounded valuations, we perform our update rules in a way that keeps LP\eqref{lp1} feasible (Property \ref{q1-no-greater-1-cycle}). %This ensures that $G_\alloc$ remains free of cycles with a weight product greater than 1.
< When $G_\alloc$ has no cycle with a total product of weights strictly greater than one, terms such as rank, rankpath, and virtual value are well-defined. Another property that we maintain in our algorithms is that the \textbf{allocation is $\efx$ with respect to the virtual values} (Properties \ref{prop43} and \ref{q1-virtually-efx} ). Note that this property is stronger than the $\efx$ property. 
---
> In our algorithms we use various subgraphs of the weighted envy graph, including $G_{0,\alloc}$, $G_{1,\alloc}$, and $G_{\sqrt{2},\alloc}$. For all these algorithms, it is crucial to ensure that $G_\alloc$ does not contain a cycle with a total product of weights strictly greater than 1.
> For the restricted additive valuations, as shown in Lemma \ref{lem:11}, if we allocate only relevant goods to each agent, then $G_\alloc$ does not have such cycles (Properties \ref{prop:2} and \ref{prop42}).  For $(p,q)$-bounded valuations, we perform our update rules in a way that keeps LP\eqref{lp1} feasible (Property \ref{q1-no-greater-1-cycle}). %This ensures that $G_\alloc$ remains free of cycles with a weight product greater than 1.
> When $G_\alloc$ has no cycle with a total product of weights strictly greater than one, terms such as rank, rankpath, and virtual value are well-defined. Another property that we maintain in our algorithms is that the \textbf{allocation is $\efx$ with respect to the virtual values} (Properties \ref{prop43} and \ref{q1-virtually-efx} ). %Note that this property is stronger than the $\efx$ property. 
46c46,47
< As a warmup, in Section \ref{sec:7} of the appendix we show that every family of $(\infty,1)$-bounded valuation functions admit $\efx$ allocations with less than $n/2$ discarded goods. Next, we extend this allocation and obtain a complete $\eftx$ allocation. These two results complement the guarantees of Akrami \etal \cite{akrami2022ef2x} for the restricted additive setting.  Hence, most of the rules we use in our allocation algorithms resemble those in Akrami \etal \cite{akrami2022ef2x}. However, the structure of $(p,q)$-bounded valuations allows us to use a much simpler potential function to prove the termination of our algorithms. %We show that after each update, the pair containing social welfare and the number of allocated goods increases. 
---
> As a warmup, in the full version we show that every family of $(\infty,1)$-bounded valuation functions admit $\efx$ allocations with less than $n/2$ discarded goods. Next, we extend this allocation and obtain a complete $\eftx$ allocation. These two results complement the guarantees of Akrami \etal \cite{akrami2022ef2x} for the restricted additive setting.  Hence, most of the rules we use in our allocation algorithms resemble those in Akrami \etal \cite{akrami2022ef2x}. However, the structure of $(p,q)$-bounded valuations allows us to use a %much 
> simpler potential function to prove the termination of our algorithms. %We show that after each update, the pair containing social welfare and the number of allocated goods increases. 
51,52c52,53
< The idea of the envy-elimination makes the restricted additive process a great starting point for deriving more general results on $\efx$: for the restricted additive valuations, we don't have to be concerned about the $\efx$ guarantee after each update, because we can use envy-elimination to restore this property. This allows for a handful of different updates.
< Here, we employ a refined version of the envy-elimination process and obtain a $(\sqrt{2}/2)$-$\efx$ allocation for the restricted additive valuations.  Our algorithm features two simple update rules, an envy-elimination, and a final step.  %A schematic overview of this algorithm is provided in Appendix \ref{sour5}.
---
> The envy-elimination process makes the restricted additive approach a great starting point for deriving more general $\efx$ results: for restricted additive valuations, we needn't worry about the $\efx$ guarantee after each update, as envy-elimination restores this property. This allows for various updates. Here, we refine the envy-elimination process to obtain a $(\sqrt{2}/2)$-$\efx$ allocation for restricted additive valuations. Our algorithm uses two simple update rules, envy-elimination, and a final step.
>  %A schematic overview of this algorithm is provided in Appendix \ref{sour5}.
54c55
< Interestingly, we achieve the same guarantee for $(\infty,1)$-bounded subadditive valuations using a simple algorithm consisting of just \textbf{one updating rule} and a final step. This rule heavily relies on concepts such as rank and virtual value. In this update rule, if any agent virtually envies the pool, we select a subset of the goods in the pool and choose an appropriate agent based on the ratio of the value of that subset to the agent's virtual value.  We then allocate this subset to the selected agent and adjust the allocation through her rankpath. This update rule turns out to be very useful.
---
> Interestingly, we achieve the same guarantee for $(\infty,1)$-bounded subadditive valuations using a simple algorithm with one updating rule and a final step. This rule relies on rank and virtual value. If any agent virtually envies the pool, we select a subset of goods and assign it to an agent based on the ratio of the subset's value to the agent's virtual value, adjusting the allocation through her rankpath. This rule proves very useful.
57,58c58
< We later leverage the same rule to propose an $\efx$ allocation algorithm for the case that $p=2$ and the valuations are restricted additive. Our algorithm and analysis for this setting is more technically involved and the algorithm includes four updating rules and a final step. However, the key updating rule in this algorithm remains similar to the previous algorithm.
< Since our last two algorithms do not involve envy-elimination, their potential functions are simple:  after each update, the Nash welfare increases.
---
> We later use the same rule to propose an $\efx$ allocation algorithm for $p=2$ with restricted additive valuations. This algorithm is more technically complex, involving four updating rules and a final step, but the key rule remains similar to the previous one. Since these algorithms don't involve envy-elimination, their potential functions are simple: after each update, Nash welfare increases.
60c60
<  We note that almost all previously known updating rules for $\efx$ allocations for a general number of agents are designed to increase the utility of agents. However, for special cases, such as when $n=3$, some update rules might actually decrease social welfare. This discrepancy suggests that for the general case, we may need updating rules that allow for a temporary decrease in agents' utility to successfully perform the algorithm. For the restricted additive setting, Akrami \etal  \cite{akrami2022ef2x} employed the envy elimination process to reduce agents' utility. By employing a complex potential function, they show that the algorithm never falls into an infinite loop. In our approach, we leverage the concept of virtual value to propose updates that can decrease the value of agents while ensuring that the algorithm does not fall into an infinite loop. This  is why we believe that the idea of virtual value has the potential to be applied to more general cases. 
---
>  We note that almost all known updating rules for $\efx$ allocations for a general number of agents are designed to increase the utility of agents. However, for special cases, such as when $n=3$, some update rules might actually decrease social welfare. This discrepancy suggests that for the general case, we may need updating rules that allow for a temporary decrease in agents' utility to perform the algorithm. For the restricted additive setting, Akrami \etal  \cite{akrami2022ef2x} employed the envy elimination process to reduce agents' utility. By employing a complex potential function, they show that the algorithm never falls into an infinite loop. In our approach, we leverage virtual value to propose updates that can decrease the value of agents while ensuring that the algorithm does not fall into an infinite loop. This  is why we believe that the idea of virtual value has the potential to be applied to more general cases. 
62,63c62,63
< Several intriguing directions emerge for further exploration following this work. One key area of interest is whether the observed symmetry between restricted additive valuations and $(\infty,1)$-bounded valuations extends to other problem domains. Notably, there are significant results for the maximin fairness notion and restricted additive valuations, commonly referred to as the Santa Claus problem \cite{asadpour2012santa,annamalai2017combinatorial,bamas2023better}. Investigating whether analogous results can be achieved for the Santa Claus problem with $(\infty,1)$-bounded valuations would be of great interest.
< Furthermore, it is worthwhile to consider the generalization of our $\frac{\sqrt{2}}{2}$ algorithms to more general settings, such as additive and subadditive valuations.  One can think of using the concept of rank and virtual value and the idea in the suggested updating rule to potentially achieve a $\frac{\sqrt{2}}{2}$-$\efx$ allocation in the additive setting. 
\ No newline at end of file
---
> Several intriguing directions emerge for exploration following this work. One direction is whether the observed symmetry between restricted additive valuations and $(\infty,1)$-bounded valuations extends to other problem domains. Notably, there are significant results for the maximin fairness notion and restricted additive valuations, commonly referred to as the Santa Claus problem \cite{asadpour2012santa,annamalai2017combinatorial,bamas2023better}. Investigating whether analogous results can be achieved for the Santa Claus problem with $(\infty,1)$-bounded valuations would be interesting.
> Furthermore, it is worthwhile to consider the generalization of our algorithms to more general settings, such as additive and subadditive valuations.  One can think of using the concept of rank and virtual value and the idea in the suggested updating rule to potentially achieve a $\frac{\sqrt{2}}{2}$-$\efx$ allocation in the additive setting. 
\ No newline at end of file
=========   resultstech.tex    ========

16c16
< Let $\mathcal{V} = \{\valu_1, \valu_2, \ldots, \valu_n\}$ denote a set of monotone valuation functions, where each $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$. A good $\good$ is considered not relevant to agent $i$ if
---
> Let $\mathcal{V} = \{\valu_1, \valu_2, \ldots, \valu_n\}$ be a set of monotone valuation functions, where each $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$. A good $\good$ is not relevant to agent $i$ if
35c35
< \textbf{An allocation} is a partition of goods into $n+1$ bundles $\langle \alloc_{0},\alloc_1,\alloc_2,\ldots,\alloc_n \rangle$, where for every $1 \leq i \leq n$ bundle $\alloc_i$ is the share of agent $i$, and bundle $\alloc_{0}$ is the set of unallocated goods. We sometimes refer to $X_0$ as the pool. Allocation $\alloc$ is complete, if $\alloc_{0} = \emptyset$, and partial otherwise. 
---
> \textbf{An allocation} is a partition of goods into $n+1$ bundles $\langle \alloc_{0},\alloc_1,\alloc_2,$ $\ldots,\alloc_n \rangle$, where for every $1 \leq i \leq n$ bundle $\alloc_i$ is the share of agent $i$, and bundle $\alloc_{0}$ is the set of unallocated goods. We sometimes refer to $X_0$ as the pool. Allocation $\alloc$ is complete, if $\alloc_{0} = \emptyset$, and partial otherwise. 
37c37
< Let $\beta \in [1,+\infty]$ be a constant. For a given allocation $\alloc$, we say that agent $i$ $\beta$-envies bundle $\alloc_j$ if $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j)$. Additionally, agent $i$ $\beta$-strongly envies bundle $\alloc_j$ if, for every good $\good \in \alloc_j$, we have $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j \setminus {\good})$. An allocation is $(1/\beta)$-$\efx$ if no agent $\beta$-strongly envies any other agent. For simplicity, when $\beta=1$, we drop the prefix and use terms envy, strongly envy, and $\efx$ instead of $1$-envy, $1$-strongly envy, and $1$-$\efx$.
---
> Let $\beta \in [1,+\infty]$ be a constant. For a given allocation $\alloc$, we say that agent $i$ $\beta$-envies bundle $\alloc_j$ if $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j)$. Additionally, agent $i$ $\beta$-strongly envies bundle $\alloc_j$ if, there exists a good $\good \in \alloc_j$, such that $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j \setminus {\good})$. An allocation is $(1/\beta)$-$\efx$ if no agent $\beta$-strongly envies any other agent. For simplicity, when $\beta=1$, we drop the prefix and use terms envy, strongly envy, and $\efx$ instead of $1$-envy, $1$-strongly envy, and $1$-$\efx$.
105c105
< Our  algorithms are designed in a way that each agent compares their virtual value with the actual values of the other agents. Accordingly, we say agent $i$ \textbf{virtually envies} agent $j$ in allocation $\alloc$, if $\virtualvalue_i(\alloc)<\valu_i(\alloc_j)$. In the same way, we define terms v\textbf{irtually strong envy} and \textbf{virtually $\efx$}.
---
> Our  algorithms are designed in a way that each agent compares their virtual value with the actual values of the other agents. Accordingly, we say agent $i$ \textbf{virtually envies} agent $j$ in allocation $\alloc$, if $\virtualvalue_i(\alloc)<\valu_i(\alloc_j)$. In the same way, we define terms \textbf{virtually strong envy} and \textbf{virtually $\efx$}.
118c118
< 	Given an allocation $\alloc$ such that LP\eqref{lp1} is feasible for $G_\alloc$. Then, $G_\alloc$ admits no cycle with a total weight product strictly greater than 1.
---
> 	Given an allocation $\alloc$ such that LP\eqref{lp1} is feasible for $G_\alloc$. Then, $G_\alloc$ admits no cycle with a total weight product greater than 1.
143c143
< 	Give an allocation $\alloc$ and an agent $i$. Let $P$ be the rankpath of agent $i$. Then for every edge $j \rightarrow k \in P$ we have: $\rank_j(\alloc) w_\alloc(j, k) = \rank_k(\alloc)$.
---
> 	Let $P$ be the rankpath of agent $i$. Then for every edge $j \rightarrow k \in P$ we have $\rank_j(\alloc) w_\alloc(j, k) = \rank_k(\alloc)$.
147c147
< Indeed, Lemmas \ref{rank-upper-bound} and \ref{upper-bound-no-cycle} together establish that if LP\eqref{lp1} is feasible for allocation $\alloc$, then  \( G_\alloc \) contains no cycle with a weight product exceeding one. Moreover, the solution to this LP corresponds precisely to the ranks of the agents. Specifically, for the restricted additive valuations, a straightforward condition on the allocation ensures the feasibility of LP \eqref{lp1}.
---
> Indeed, Lemmas \ref{rank-upper-bound} and \ref{upper-bound-no-cycle} together establish that if LP\eqref{lp1} is feasible for allocation $\alloc$, then  \( G_\alloc \) contains no cycle with a weight product exceeding one. Moreover, the solution to this LP corresponds precisely to the ranks of the agents. Specifically, for the restricted additive valuations, a straightforward condition ensures the feasibility of LP \eqref{lp1}.
168c168
< In this paper, we use $G_{\beta, \alloc}$ to refer to a specific subgraph of $G_{\alloc}$ that comprises all the vertices but includes only the edges with weight more than $\beta$. In Sections \ref{sec:7}, \ref{sec:5}, and \ref{sec:8} we respectively use $G_{1,\alloc}$, $G_{\sqrt 2,\alloc}$, and $G_{0,\alloc}$ as our base graphs. In Lemma \ref{lem:12}
---
> In this paper, we use $G_{\beta, \alloc}$ to refer to a specific subgraph of $G_{\alloc}$ that comprises all the vertices but includes only the edges with weight more than $\beta$. In our algorithms we use $G_{1,\alloc}$, $G_{\sqrt 2,\alloc}$, and $G_{0,\alloc}$ as our base graphs. %In Lemma \ref{lem:12}
180c180
< For some fruitful examples of rank and virtual value please refer to the appendix.
---
> %For some fruitful examples of rank and virtual value please refer to the appendix.
=========   results.tex    ========

=========   table_hypergraph.tex    ========

=========   table.tex    ========

=========   case1/U1.tex    ========

=========   case1/U2.tex    ========

=========   case1/UF.tex    ========

26c26
< 	Suppose that the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algot$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
---
> 	Suppose the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algot$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
28c28
< \begin{proof}
---
> \begin{proof}[of \cref{thm:fstep}]
=========   case2/U1.tex    ========

17a18
> \begin{toappendix}
40c41
< 
---
> \end{toappendix}
82a84,85
> \begin{toappendix}
> 
122d124
< 
126c128
< \begin{proof}
---
> \begin{proof}[of \cref{nsw-increases}]
142c144,146
< \begin{corollary} [of Lemmas \ref{rupp-satisfies-rank-property}, \ref{no-virtual-se}, \ref{lem:q1-relevant-goods} and \ref{nsw-increases}]
---
> \end{toappendix}
> 
> \begin{lemma}
144c148
< \end{corollary}
\ No newline at end of file
---
> \end{lemma}
\ No newline at end of file
=========   case2/UF.tex    ========

5c5
< 	Suppose that the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algoth$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
---
> 	fSuppose the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algoth$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
7c7
< \begin{proof}
---
> \begin{proof}[of \cref{thm72}]
=========   case3/U1.tex    ========

=========   case3/U2.tex    ========

=========   case3/U3.tex    ========

=========   case3/U4.tex    ========

=========   case3/U5.tex    ========

=========   case3/UF.tex    ========

=========   case4/phase1-intro.tex    ========

=========   case4/phase1-u1.tex    ========

=========   case4/phase1-u2.tex    ========

=========   case4/phase2-cases.tex    ========

=========   case4/phase2-code.tex    ========

=========   case4/phase2-intro.tex    ========

=========   case6new/U1.tex    ========

=========   case6new/U2.tex    ========

=========   case6new/UF.tex    ========



==> src/output.txt <==
=========   aapex.tex    ========

1,65d0
< \section{Missing Proofs}
< 
< Lemma \ref{lem:phi} helps us prove some of our claims in Section \ref{sec:5}. A Lemma similar to Lemma \ref{lem:phi} has been previously proved by Akrami \etal.\cite{akrami2022ef2x}. For completeness, here we restate and prove this lemma.
< \begin{lemma}\label{lem:phi}
< 	Let $\alloc$ and $\alloc'$ be two allocations. Define:
< 	\begin{align*}
< 		A = \{i | \alloc_i \neq \alloc'_i\} \\
< 		x = \min_{i \in A}(\valu(\alloc_i)) \\
< 		x' = \min_{i \in A}(\valu(\alloc'_i)).
< 	\end{align*}
< 	Assume the following conditions hold:
< 	\begin{itemize}
< 		\item $x < x'$,
< 		\item There is only one source agent in $A$ in $G{\beta,\alloc}$,
< 		\item If $i$ is the source agent in $A$, then $\valu(\alloc_i)=x$.
< 	\end{itemize}
< 	Then, $\phi(\alloc) < \phi(\alloc')$.
< \end{lemma}
< \begin{proof}
< 	Denote the sources of $G_{\beta, \alloc}$ by $s_1, s_2, \ldots, s_k$ and the sources of $G_{\beta, \alloc'}$ by $s'_1, s'_2, \ldots, s'_{k'}$. Then:
< 	\begin{align*}
< 		\phi(\alloc) = \big[ \valu(\alloc_{s_1}),\valu(\alloc_{s_2}),\ldots, \valu(\alloc_{s_k}),\infty \big], \\
< 		\phi(\alloc') = \big[ \valu(\alloc'_{s'_1}),\valu(\alloc'_{s'_2}),\ldots, \valu(\alloc'_{s'_{k'}}),\infty \big].
< 	\end{align*}
< 	Since agent $i$ is a source in $G_{\beta, \alloc}$, we can assume without loss of generality that there exist an index $l$ such that $s_l = i$, and $\valu(\alloc_{s_l}) \neq \valu(\alloc{s_{l+1}})$. (we can reorder same values in $\phi$ to satisfy this condition). We show that for every $l' < l$ we have $\phi(\alloc)_{l'} = \phi(\alloc')_{l'}$ and for $l$ we have $\phi(\alloc)_l < \phi(\alloc')_l$. 
< 	\begin{itemize}
< 		\item For every $l' < l$, we claim that $s_{l'}$ remains a source in $G_{\beta, \alloc'}$. To prove this, we show that for every agent $j$ we have $\valu_j(\alloc'_{s_{l'}}) < \beta \valu_j(\alloc'_j)$. If $j \notin A$, our claimi is trivial since $s_{l'}$ is a source in $G_{\beta, \alloc}$. If $j \in A$, we have: 
< 		\begin{align*}
< 			\valu_j(\alloc'_{s_{l'}}) &\le \valu(\alloc'_{s_{l'}}) &\\
< 			&= \valu(\alloc_{s_{l'}}) &\text{$s_{l'} \notin A$}\\
< 			&\le x &\text{$l' < l$}, \\
< 			&< x' \\
< 			&\le \valu(\alloc'_j) &\text{$j \in A$},\\
< 			&= \valu_j(\alloc'_j) &\\
< 			&\le \beta \valu_j(\alloc'_j). 
< 		\end{align*}
< 		Therefore $j$ does not $\beta$-envy $s_{l'}$ in $\alloc'$ and $\phi(\alloc)_{l'} = \phi(\alloc')_{l'}$. 
< 		
< 		\item To prove $\phi(\alloc)_l < \phi(\alloc')_l$, we need to show that for any source agent $j$ in $G_{\beta, \alloc'}$ 
< 		such that $j \notin \{s_1, s_2, \dots, s_{l - 1}\}$ we have $\valu(\alloc'_j) > x = \phi(\alloc)_l$. 
< 		We have three cases. 
< 		The first case is $j \in A$. In this case we have: 
< 		\begin{align*}
< 			\phi(\alloc)_l &= x &\\
< 			& < x'\\
< 			&\le \valu(\alloc'_j) &\text{$j \in A$}. 
< 		\end{align*}
< 		In the second case we have $j \notin A$ and $j$ is also a source in $G_{\beta, \alloc}$. In this case we have: 
< 		\begin{align*}
< 			\phi(\alloc)_l &= x &\\
< 			&< \valu(\alloc_j) &\text{$j \notin {s_1, s_2, \dots, s_{l - 1}}$},\\
< 			&= \valu(\alloc'_j) &\text{$j \notin A$}. 
< 		\end{align*}
< 		In the last case we have $j \notin A$ and $j$ is not a source in $G_{\beta, \alloc}$. We know there exists another agent $j' \in A$ such that $j'$ $\beta$-envies agent $j$ in $G_{\beta, \alloc}$. Therefore we have: 
< 		\begin{align*}
< 			\phi(\alloc)_l &= x &\\
< 			&< \sqrt{2} x &\\
< 			& \le\sqrt{2} \valu(\alloc_{j'}) &\text{$j' \in A$},\\
< 			&< \valu(\alloc_j) &\text{$j'$ envies $j$ in $\alloc$},\\
< 			&= \valu(\alloc'_j) &\text{$j \notin A$}. 
< 		\end{align*}
< 	\end{itemize}
< 	Hence, $\phi(\alloc')_l$ is replaced with an agent with a larger value, or $\phi(\alloc')_l = \infty$. 
< \end{proof}
< 
=========   abstract.tex    ========

5c5,6
< To achieve these results, we further develop the rank concept introduced by Farhadi \etal \cite{farhadi2021almost} and introduce several new concepts such as virtual value, rankpath, and root, which advance the overall understanding of $\efx$ allocations. In addition, we suggest an updating rule based on the virtual values  which we believe will lead to broader and more generalized results on $\efx$.
---
> 
> %To achieve these results, we further develop the rank concept introduced by Farhadi \etal \cite{farhadi2021almost} and introduce several new concepts such as virtual value, rankpath, and root, which advance the overall understanding of $\efx$ allocations. In addition, we suggest an updating rule based on the virtual values  which we believe will lead to broader results on $\efx$.
\ No newline at end of file
=========   amshz.tex    ========

=========   app5.tex    ========

=========   app6.tex    ========

=========   app7.tex    ========

=========   app8.tex    ========

=========   appcase1.tex    ========

=========   appcase1tex.tex    ========

=========   applexico.tex    ========

=========   case1.tex    ========

2,3c2
< In this section, we present a $\frac{\sqrt{2}}{2}$-$\efx$ allocation algorithm for the case that the set of valuations is restricted additive. The algorithm consists of two updating rules and a final step. After each update, we use an envy elimination process to ensure the allocation remains $\invsq$-$\efx$.  Each one of the updating rules, the envy elimination process, and the final step takes an allocation as input and returns another allocation as output. %For all these processes, we refer to the input allocation as $\malloc$ and the output allocation as $\malloc'$. Initially, $\malloc$ is $\langle \goods, \emptyset,\emptyset,\ldots,\emptyset\rangle$, meaning that no good is allocated to any agent. 
< Our algorithm ensures that, in all steps before the final step, Property \ref{prop:2} holds. This property  holds trivially for the basic feasible allocation.
---
> In this section, we present a $\frac{\sqrt{2}}{2}$-$\efx$ allocation algorithm for restricted additive valuations. The algorithm uses two updating rules and a final step. After each update, an envy elimination process ensures the allocation remains $\invsq$-$\efx$. Our algorithm also guarantees that Property \ref{prop:2} holds at every step before the final step. This property holds trivially for the initial feasible allocation.
47c46
< \begin{proof}
---
> \begin{proof}[of \cref{lem:2}]
49a49,114
> 
> \begin{toappendix}
> Lemma \ref{lem:phi} helps us prove some of our claims in Section \ref{sec:5}. A Lemma similar to Lemma \ref{lem:phi} has been previously proved by Akrami \etal.\cite{akrami2022ef2x}. For completeness, here we restate and prove this lemma.
> \begin{lemma}\label{lem:phi}
> 	Let $\alloc$ and $\alloc'$ be two allocations. Define:
> 	\begin{align*}
> 		A = \{i | \alloc_i \neq \alloc'_i\} \\
> 		x = \min_{i \in A}(\valu(\alloc_i)) \\
> 		x' = \min_{i \in A}(\valu(\alloc'_i)).
> 	\end{align*}
> 	Assume the following conditions hold:
> 	\begin{itemize}
> 		\item $x < x'$,
> 		\item There is only one source agent in $A$ in $G{\beta,\alloc}$,
> 		\item If $i$ is the source agent in $A$, then $\valu(\alloc_i)=x$.
> 	\end{itemize}
> 	Then, $\phi(\alloc) < \phi(\alloc')$.
> \end{lemma}
> \begin{proof}
> 	Denote the sources of $G_{\beta, \alloc}$ by $s_1, s_2, \ldots, s_k$ and the sources of $G_{\beta, \alloc'}$ by $s'_1, s'_2, \ldots, s'_{k'}$. Then:
> 	\begin{align*}
> 		\phi(\alloc) = \big[ \valu(\alloc_{s_1}),\valu(\alloc_{s_2}),\ldots, \valu(\alloc_{s_k}),\infty \big], \\
> 		\phi(\alloc') = \big[ \valu(\alloc'_{s'_1}),\valu(\alloc'_{s'_2}),\ldots, \valu(\alloc'_{s'_{k'}}),\infty \big].
> 	\end{align*}
> 	Since agent $i$ is a source in $G_{\beta, \alloc}$, we can assume without loss of generality that there exist an index $l$ such that $s_l = i$, and $\valu(\alloc_{s_l}) \neq \valu(\alloc{s_{l+1}})$. (we can reorder same values in $\phi$ to satisfy this condition). We show that for every $l' < l$ we have $\phi(\alloc)_{l'} = \phi(\alloc')_{l'}$ and for $l$ we have $\phi(\alloc)_l < \phi(\alloc')_l$. 
> 	\begin{itemize}
> 		\item For every $l' < l$, we claim that $s_{l'}$ remains a source in $G_{\beta, \alloc'}$. To prove this, we show that for every agent $j$ we have $\valu_j(\alloc'_{s_{l'}}) < \beta \valu_j(\alloc'_j)$. If $j \notin A$, our claimi is trivial since $s_{l'}$ is a source in $G_{\beta, \alloc}$. If $j \in A$, we have: 
> 		\begin{align*}
> 			\valu_j(\alloc'_{s_{l'}}) &\le \valu(\alloc'_{s_{l'}}) &\\
> 			&= \valu(\alloc_{s_{l'}}) &\text{$s_{l'} \notin A$}\\
> 			&\le x &\text{$l' < l$}, \\
> 			&< x' \\
> 			&\le \valu(\alloc'_j) &\text{$j \in A$},\\
> 			&= \valu_j(\alloc'_j) &\\
> 			&\le \beta \valu_j(\alloc'_j). 
> 		\end{align*}
> 		Therefore $j$ does not $\beta$-envy $s_{l'}$ in $\alloc'$ and $\phi(\alloc)_{l'} = \phi(\alloc')_{l'}$. 
> 		
> 		\item To prove $\phi(\alloc)_l < \phi(\alloc')_l$, we need to show that for any source agent $j$ in $G_{\beta, \alloc'}$ 
> 		such that $j \notin \{s_1, s_2, \dots, s_{l - 1}\}$ we have $\valu(\alloc'_j) > x = \phi(\alloc)_l$. 
> 		We have three cases. 
> 		The first case is $j \in A$. In this case we have: 
> 		\begin{align*}
> 			\phi(\alloc)_l &= x &\\
> 			& < x'\\
> 			&\le \valu(\alloc'_j) &\text{$j \in A$}. 
> 		\end{align*}
> 		In the second case we have $j \notin A$ and $j$ is also a source in $G_{\beta, \alloc}$. In this case we have: 
> 		\begin{align*}
> 			\phi(\alloc)_l &= x &\\
> 			&< \valu(\alloc_j) &\text{$j \notin {s_1, s_2, \dots, s_{l - 1}}$},\\
> 			&= \valu(\alloc'_j) &\text{$j \notin A$}. 
> 		\end{align*}
> 		In the last case we have $j \notin A$ and $j$ is not a source in $G_{\beta, \alloc}$. We know there exists another agent $j' \in A$ such that $j'$ $\beta$-envies agent $j$ in $G_{\beta, \alloc}$. Therefore we have: 
> 		\begin{align*}
> 			\phi(\alloc)_l &= x &\\
> 			&< \sqrt{2} x &\\
> 			& \le\sqrt{2} \valu(\alloc_{j'}) &\text{$j' \in A$},\\
> 			&< \valu(\alloc_j) &\text{$j'$ envies $j$ in $\alloc$},\\
> 			&= \valu(\alloc'_j) &\text{$j \notin A$}. 
> 		\end{align*}
> 	\end{itemize}
> 	Hence, $\phi(\alloc')_l$ is replaced with an agent with a larger value, or $\phi(\alloc')_l = \infty$. 
> 	
> \end{proof}
> \end{toappendix}
=========   case2.tex    ========

=========   case3.tex    ========

=========   case4.tex    ========

3c3
< Our last algorithm finds a complete $\efx$ allocation for the case that the set of valuations is $(2,\infty)$-bounded and restricted additive. With $p=2$, each good is relevant to a maximum of 2 agents, while any pair of agents may share multiple relevant goods. We slightly abuse of notation, for any set $S$ of goods, we use $\relevant{S}{i,i}$ to refer to the goods that are only relevant to agent $i$. 
---
> Our final algorithm finds a complete $\efx$ allocation for $(2,\infty)$-bounded and restricted additive valuations. With $p=2$, each good is relevant to at most two agents, while any pair of agents may share multiple relevant goods. Here, for a set $S$, $\relevant{S}{i,i}$ refers to goods relevant only to agent $i$.
27a28
> 	
43a45
> 	
56c58,60
< \begin{proof} For every $j \in \agents$, we show that $\valu_j(\alloc_i \setminus \{\good\}) \le \virtualvalue_j(\alloc)$. Let $k$ be the corresponding agent of agent $i$. We have three cases $j = i$, $j = k$, and $j \notin \{i, k\}$. The first case is indeed the condition of the lemma. For the second case, we have: 
---
> \begin{proof} % [of \cref{lem:prop43}]
> 	
> 	For every $j \in \agents$, we show that $\valu_j(\alloc_i \setminus \{\good\}) \le \virtualvalue_j(\alloc)$. Let $k$ be the corresponding agent of agent $i$. We have three cases $j = i$, $j = k$, and $j \notin \{i, k\}$. The first case is indeed the condition of the lemma. For the second case, we have: 
70,71c74,75
< 	 $\good$ has the same type as the goods in $\malloc_i$. Formally, assuming $\malloc_i \subseteq \relevant{\goods}{i,j}$ for some $j$, then $\good$ also is in $\relevant{\goods}{i,j}$.
< If so, we replace $\malloc_i$ with a minimal subset of $\malloc_i \cup \{\good\}$ that has a value greater than $\valu(\malloc_i)$. 
---
> 	 $\good$ has the same type as the goods in $\malloc_i$, i.e., assuming $\malloc_i \subseteq \relevant{\goods}{i,j}$ for some $j$, then $\good \in \relevant{\goods}{i,j}$.
> If so, we replace $\malloc_i$ with a minimal subset of $\malloc_i \cup \{\good\}$ that has a value more than $\valu(\malloc_i)$. 
80a85
> 	
112a118
> 	
122a129
> 	
125c132,133
< 	To show that Property \ref{prop43} holds after the update, we note that this update rule is indeed exactly the same as Rule 1 in Section \ref{sec:eh}. Therefore, by Lemma \ref{virtual-value-increases} we conclude that virtual values do not decrease after the update. Furthermore, by Lemma \ref{no-virtual-se}, $\malloc'$ satisfies Property \ref{prop43}, and by Lemma \ref{nsw-increases} we have $\phi(\malloc) < \phi(\malloc')$.
---
> 	To show that Property \ref{prop43} holds after the update, we note that this update rule is indeed exactly the same as Rule 1 in Section \ref{sec:eh}. Therefore, by Lemma \ref{virtual-value-increases} we conclude that virtual values do not decrease after the update. Furthermore, by Lemma \ref{no-virtual-se}, $\malloc'$ satisfies Property \ref{prop43}, and by Lemma \ref{nsw-increases} we have $\phi(\malloc) < \phi(\malloc')$. 
> 	
136a145
> 	
139a149
> 	
145a156
> 	
177d187
< 
179c189
< Fisrt, we prove that when the first three rules are not applicable, then $G_{\malloc,0}$ has a special structure. 
---
> First, we prove that when the first three rules are not applicable, then $G_{0, \malloc}$ has a special structure. 
184a195
> 	
189c200
< In the fourth updating rule, we select and satisfy one agent with rank 1. Let $i$ be an agent with $\rank_i(\malloc)=1$ and suppose $i \rightarrow j_1 \rightarrow j_2 \ldots \rightarrow j_k \rightarrow i$ be the cycle in $G_{\malloc,0}$ containing $i$. We ask agent $i$ to pick either $\malloc_i \cup \relevant {\malloc_{0}}{i}$ or $\malloc_{j_1}$, whichever that is more valuable to her. We then mark agent $i$ as satisfied and remove her from the process. Finally, if agent $i$ picked $\malloc_{j_1}$, we shift the bundles through the cycle, i.e., for every $ 2 \leq \ell<k$, we give $\malloc_{\ell+1}$ to agent $j_{\ell}$ and give $\malloc_i$ to agent $j_k$.
---
> In the fourth updating rule, we select and satisfy one agent with rank 1. Let $i$ be an agent with $\rank_i(\malloc)=1$ and suppose $i \rightarrow j_1 \rightarrow j_2 \ldots \rightarrow j_k \rightarrow i$ be the cycle in $G_{0, \malloc}$ containing $i$. We ask agent $i$ to pick either $\malloc_i \cup \relevant {\malloc_{0}}{i}$ or $\malloc_{j_1}$, whichever that is more valuable to her. We then mark agent $i$ as satisfied and remove her from the process. Finally, if agent $i$ picked $\malloc_{j_1}$, we shift the bundles through the cycle, i.e., for every $ 2 \leq \ell<k$, we give $\malloc_{\ell+1}$ to agent $j_{\ell}$ and give $\malloc_i$ to agent $j_k$.
194a206
> 	
225a238
> 	
267c280
< 	Suppose that the valuations are restricted additive and $(2, \infty)$-bounded, and let $\malloc^*$ be the allocation returned by $\algopr$. Then, $\malloc^*$ is an $\efx$ allocation. 
---
> 	Suppose the valuations are restricted additive and $(2, \infty)$-bounded, and let $\malloc^*$ be the allocation returned by $\algopr$. Then, $\malloc^*$ is an $\efx$ allocation. 
=========   case6new.tex    ========

=========   fig1.tex    ========

=========   fig2.tex    ========

=========   fig3.tex    ========

=========   fig4.tex    ========

=========   fig_alloc.tex    ========

=========   fig_envy_graph.tex    ========

=========   fig_hypergraph_setting.tex    ========

=========   fig_setting.tex    ========

=========   introduction.tex    ========

5,7c5
< %Fair division is a longstanding problem in mathematics and economics \cite{Steinhaus:first,brams,brams1996fair,even1984note,stromquist1980cut,aziz2016discrete,Dubins:first}. It explores finding methods to allocate a resource in a way that ensures each party receives a fair share.  The modern research on the fair division problem was initiated by Steinhaus in 1945 with the introduction of the cake-cutting problem \cite{Steinhaus:first}. This problem involves cutting and dividing a heterogeneous divisible resource among a set of agents with different preferences such that each individual believes her share is fair. Since the introduction of cake-cutting, numerous notions have emerged to gauge fairness, e.g., proportionality, envy-freeness, and equity. Fortunately, scientists have significantly advanced in providing guarantees for these criteria; see \cite{brams1996fair} for an overview of these results.
< 
< Fair division is a longstanding problem in mathematics and economics \cite{Steinhaus:first,brams,brams1996fair,even1984note,stromquist1980cut,Dubins:first}. It seeks methods to allocate resources so that each party receives a fair share. Modern research on this problem began with Steinhaus in 1945, by introducing the cake-cutting problem \cite{Steinhaus:first}. This problem involves dividing a heterogeneous, divisible resource among agents with different preferences, such that each individual believes her share is fair. Since the introduction of cake-cutting, numerous fairness notions have emerged, such as proportionality, envy-freeness, and equity. Fortunately, scientists have significantly advanced in providing guarantees for these criteria; see \cite{brams1996fair} for an overview.
---
> Fair division is a longstanding problem in mathematics and economics \cite{Steinhaus:first,brams,brams1996fair,even1984note}. It seeks methods to allocate resources so that each party receives a fair share. Modern research on this problem began with Steinhaus in 1945, by introducing the cake-cutting problem \cite{Steinhaus:first}. This problem involves dividing a heterogeneous, divisible resource among agents with different preferences, such that each individual believes her share is fair. Since the introduction of cake-cutting, numerous fairness notions have emerged, such as proportionality, envy-freeness, and equity. Fortunately, scientists have significantly advanced in providing guarantees for these criteria; see \cite{brams1996fair} for an overview.
12,13c10,12
< Over the past two decades, a discrete version of the cake-cutting problem, known as fair allocation, has garnered interest among computer scientists \cite{Budish:first,Bezacova:first,Procaccia:first,Saberi:first,ghodsi2018fair,barman2017finding,caragiannis2016unreasonable,akrami2023efx}. In the fair allocation problem, the resource is a set of indivisible goods rather than a divisible cake.
< Fair allocation of indivisible goods presents many intriguing unresolved questions. In this paper, we investigate one of the most challenging: envy-freeness up to any good, or $\efx$ --- referred to by Ariel Procaccia as "\textit{Fair Division's Most Enigmatic Question}" \cite{procaccia2020technical}. Consider a set $\goods$ of indivisible goods and $n$ agents. Each agent $i$ has a monotone valuation function $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$ that assigns a non-negative value to each subset of goods. If we allocate bundle $\alloc_i$ to agent $i$ for $1 \leq i \leq n$, the allocation is $\efx$ if, for every $1 \leq i, j \leq n$ and every ${\alloc'_j \subset \alloc_j}$ we have $\valu_i(\alloc_i) \ge \valu_i(\alloc'_j).
---
> Over the past two decades, a discrete version of the cake-cutting problem, known as fair allocation, has garnered interest among computer scientists \cite{Budish:first,Procaccia:first,ghodsi2018fair,barman2017finding,caragiannis2016unreasonable,akrami2023efx}. In the fair allocation problem, the resource is a set of indivisible goods rather than a divisible cake.
> Fair allocation of indivisible goods presents many intriguing unresolved questions. In this paper, we investigate one of the most challenging: envy-freeness up to any good, or $\efx$ — referred to by Ariel Procaccia as ``\textit{Fair Division's Most Enigmatic Question}" \cite{procaccia2020technical}. Consider a set $\goods$ of indivisible goods and $n$ agents. Each agent $i$ has a monotone valuation function $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$ that assigns a non-negative value to each subset of goods. If we allocate bundle $\alloc_i$ to agent $i$ for $1 \leq i \leq n$, the allocation is $\efx$ if, for every $1 \leq i, j \leq n$ and every 
> ${\alloc'_j \subset \alloc_j}$ we have $\valu_i(\alloc_i) \ge \valu_i(\alloc'_j).
19c18
< As of now, $\efx$ allocations are known to exist only in a few limited scenarios. For instance, with two agents having monotone valuations, an $\efx$ allocation can always be found \cite{plaut2018almost}. A similar result holds for three agents where two have monotone valuations, and one has an \emph{MMS-feasible} valuation \cite{akrami2023efx,chaudhury2020efx}. There are also some guarantees proved for an arbitrary number of agents. For additive valuations, we can always guarantee $0.618$-$\efx$ \cite{amanatidis2020multiple,farhadi2021almost}. \footnote{See Section \ref{sec:bc} for a formal definition of $\beta$-$\efx$.} Moreover, for monotone subadditive valuations, an $\efx$ allocation exists that discards at most $n-1$ goods \cite{chaudhury2021little}. For a detailed overview, refer to Section \ref{sec:related}.
---
> As of now, $\efx$ allocations are known to exist only in a few limited scenarios. For instance, with two agents having monotone valuations, an $\efx$ allocation can always be found \cite{plaut2018almost}. A similar result holds for three agents where two have monotone valuations, and one has an \emph{MMS-feasible} valuation \cite{akrami2023efx,chaudhury2020efx}. There are also some guarantees proved for an arbitrary number of agents. For additive valuations, we can always guarantee $0.618$-$\efx$ \cite{amanatidis2020multiple,farhadi2021almost}. \footnote{See Section \ref{sec:bc} for a formal definition of $\beta$-$\efx$.} Moreover, for general monotone valuations, an $\efx$ allocation exists that discards at most $n-1$ goods \cite{chaudhury2021little}. For a detailed overview, refer to Section \ref{sec:related}.
23,25c22,23
< In recent advances related to $\efx$ allocations, our focus has been drawn to two separate studies that provide $\efx$ guarantees in distinct scenarios. The first study, conducted by Christodoulou \etal \cite{christodoulou2023fair}, introduces a family of valuation functions where each good holds relevance (i.e., has a non-zero marginal value) for at most $p$ agents, and any pair of agents share at most $q$ common relevant goods. There are several real-world motivations for this setting. %Suppose agents and resources are located in a geographical area, and agents are only interested in nearby resources. 
< Examples include allocating office space in academic settings, disaster response planning, and delineating ``areas of influence" among neighboring powers \cite{christodoulou2023fair}.
< % Christodoulou \etal \cite{christodoulou2023fair} 
---
> In recent advances related to $\efx$ allocations, our focus has been drawn to two separate studies that provide $\efx$ guarantees in distinct scenarios. The first study, conducted by Christodoulou \etal \cite{christodoulou2023fair}, introduces a family of valuation functions where each good holds relevance (i.e., has a non-zero marginal value) for at most $p$ agents, and any pair of agents share at most $q$ common relevant goods. %There are several real-world motivations for this setting. 
> %Examples include allocating office space in academic settings, disaster response planning, and delineating ``areas of influence" among neighboring powers \cite{christodoulou2023fair}.
31c29
< In the second study, Akrami \etal \cite{akrami2023efx} consider $\efx$ allocations for the restricted additive valuations, where the valuations are additive, but the value of every good $\good$ for every agent is restricted to be either $0$ or $\valu_\good$. %The restricted additive setting is a well-established class of valuation functions that is suspected to be equally challenging as the additive setting for some allocation problems \cite{khot2007approximation}. 
---
> In the second study, Akrami \etal \cite{akrami2022ef2x} consider $\efx$ allocations for the restricted additive valuations, where the valuations are additive, but the value of every good $\good$ for every agent is restricted to be either $0$ or $\valu_\good$. %The restricted additive setting is a well-established class of valuation functions that is suspected to be equally challenging as the additive setting for some allocation problems \cite{khot2007approximation}. 
40c38
< when $p$ is either $2$ or $\infty$, every allocation algorithm with $\efx$, $\eftx$, or approximate $\efx$ guarantees obtained for $(p,1)$-bounded valuations has a corresponding algorithm with the same guarantee for $(p,\infty)$-bounded valuations with the restricted additive property. 
---
> when $p$ is either $2$ or $\infty$, every allocation algorithm with $\efx$, $\eftx$, or approximate $\efx$ guarantees for $(p,1)$-bounded valuations has a corresponding algorithm with the same guarantee for $(p,\infty)$-bounded valuations with the restricted additive property. 
45c43
< These results can serve as a building block for providing guarantees for larger values of $p$ and $q$. We note that graphical models like $(p,q)$-bounded valuations are commonly used as a middle ground to pave the way toward proving more general results. This approach has already been used to achieve strong results in algorithmic game theory, such as the complexity of Nash equilibrium \cite{chen2009settling,daskalakis2009complexity}. %In Section \ref{sec:resultstechniques}, we also discuss possible directions to extend these results.
\ No newline at end of file
---
> These results can serve as a building block for providing guarantees for larger values of $p$ and $q$. %We note that graphical models like $(p,q)$-bounded valuations are commonly used as a middle ground to pave the way toward proving more general results. This approach has already been used to achieve strong results in algorithmic game theory, such as the complexity of Nash equilibrium \cite{chen2009settling,daskalakis2009complexity}. %In Section \ref{sec:resultstechniques}, we also discuss possible directions to extend these results.
\ No newline at end of file
=========   macros.tex    ========

64c64
< % \newcommand{\etal}{\textit{et al. }}
---
>  \newcommand{\etal}{\textit{et al. }}
66,69c66,69
< % \newtheorem{observation}{Observation}[section]
< \newtheoremrep{lemma}[theorem]{Lemma}
< \newtheoremrep{theorem}{Theorem}[section]
< \newtheoremrep{observation}{Observation}[section]
\ No newline at end of file
---
>  \newtheorem{observation}{Observation}
>  \newtheoremrep{lemma}{Lemma}
>  \newtheoremrep{theorem}{Theorem}
>  \newtheoremrep{observation}{Observation}
=========   preliminaries.tex    ========

2c2
< Although we present algorithms with different guarantees for various valuation functions, they all adhere to a unified framework. To avoid repetition, we describe this framework in this section.
---
> Although we present algorithms with different guarantees for various valuation functions, they all follow a unified framework, which we describe here to avoid repetition.
4c4
< The algorithms presented in this paper consist of a set of updating rules. We will refer to these rules by their indices. For instance, if an algorithm has $k$ updating rules, we will denote them as Rule 1, Rule 2, \ldots, and Rule $k$. Each rule comprises a set of preconditions that determine its applicability and a set of updates that define how the allocation is modified. All algorithms start with a basic feasible allocation and, at each step, select and apply the rule with the lowest index that is applicable. Thus, if Rule $k$ is applied, none of the first $k-1$ rules are applicable.
---
> Each algorithm consists of a set of updating rules, referred to by their indices (e.g., Rule 1, Rule 2, etc.). Every rule has preconditions that determine when it applies and updates that modify the allocation. The process starts with a basic feasible allocation, and at each step, the lowest applicable rule is selected and applied.
5a6
> We define several properties and ensure they hold after each rule is applied. Each algorithm also has a potential function $\phi$, which increases after each update. With an upper bound on $\phi$, the algorithm eventually reaches a state where no further updates can be made. A final step then returns the resulting allocation, satisfying the desired fairness notion.
7,10c8
< We also define several properties and ensure that these properties are maintained after each update rule is applied. Additionally, we show that these properties hold for basic feasible allocations.
< For each algorithm, we define a potential function $\phi$ and show that its value increases after each update rule is applied. With a known upper bound on the value of this function, we are guaranteed that the algorithm will eventually reach a state where no more updates can be made. At this point, we perform a final step and return the resulting allocation. We then show that the final allocation satisfies the desired fairness notion.
< 
< Algorithm \ref{frame} shows the pseudocode of our general framework. We use $\malloc$ and $\malloc'$ to refer to our allocation before and after each update, respectively. Also, we denote the final allocation with $\malloc^*$.
---
> Algorithm \ref{frame} presents the pseudocode for this general framework, using $\malloc$, $\malloc'$, and $\malloc^*$ for allocations before, during, and after updates.
=========   related.tex    ========

7c7
< Further studies related to $\efx$ can be classified into categories which we bring in the following. 
---
> %Further studies related to $\efx$ can be classified into categories which we bring in the following. 
11,12c11
< \paragraph{Finding approximate $\efx$ allocations.} Finding approximately fair allocations is a common approach for various fairness notions, including $\efx$. Other than studies we mentioned in the introduction, Barman \etal~ \cite{barman2023parameterized} have explored the existence of approximate $\efx$ allocations. They introduce a parameter $\gamma \in (0,1]$ to bound the multiplicative range of nonzero values for goods across agents, and develop an algorithm that yields a $\frac{2\gamma}{\sqrt{5+4\gamma-1}}$-$\efx$ allocation.
< Amanatidis $\etal$ \cite{amanatidis2024pushing} also investigated $(2,\infty)$-bounded valuations and proved the existence of a $2/3$-$\efx$ allocation. They also proved that this guarantee extends to instances where each good has only three distinct values for the agents.
---
> \paragraph{Finding approximate $\efx$ allocations.} Finding approximately fair allocations is common for various fairness notions, including $\efx$. Beyond the studies mentioned in the introduction, Barman \etal~ \cite{barman2023parameterized} explored approximate $\efx$ allocations. They introduced a parameter $\gamma \in (0,1]$ to bound the multiplicative range of nonzero values for goods across agents and developed an algorithm that yields a $\frac{2\gamma}{\sqrt{5+4\gamma-1}}$-$\efx$ allocation. Amanatidis \etal~ \cite{amanatidis2024pushing} also investigated $(2,\infty)$-bounded valuations and proved the existence of a $2/3$-$\efx$ allocation.
20c19
< \paragraph{Relaxing $\efx$.} Other studies explore relaxed variations of the $\efx$ notion to achieve improved guarantees. For example, Farhadi \etal \cite{farhadi2021almost} investigate a scenario where, instead of removing the least valuable good, a random good is removed from the bundle. They establish the existence of a $0.74$ approximation guarantee for this modified notion. Caragiannis \etal also \cite{caragiannis2022existence} introduce and establish the existence of epistemic EFX, where for every agent $i$, there exists a way to shuffle the goods of other agents such that agent $i$ does not envy any other agent up to any good. Another example is envy-freeness up to one less preferred good, introduced by Barman \etal \cite{berger2022almost}, which imposes a limit on the value of the eliminated good.
---
> \paragraph{Relaxing $\efx$.} Some studies explore relaxed variations of $\efx$ to achieve better guarantees. Farhadi \etal \cite{farhadi2021almost} examine removing a random good instead of the least valuable one, establishing a $0.74$ approximation for this modified notion. Caragiannis \etal \cite{caragiannis2022existence} introduce epistemic EFX, where for each agent, there exists a way to shuffle others' goods so the agent doesn't envy anyone. Another variation is envy-freeness up to one less preferred good, introduced by Barman \etal \cite{berger2022almost}, which limits the value of the eliminated good.
23d21
< \paragraph{$\efx$ with Charity.} Finally, an strand of research has delved into the exploration of partial $\efx$ allocations rather than complete ones. Naturally, we want to keep the number of discarded goods as small as possible. The pioneering work in this area was a partial EFX allocation, with the Nash welfare at least half of the optimal Nash welfare \cite{caragiannis2019envy}. Subsequently, Chaudhury \etal \cite{chaudhury2021little} prove the existence of a partial $\efx$ allocation that leaves at most $n-1$ goods unallocated. Berger \etal \cite{berger2022almost} reduced the number of discarded goods to $n-2$. Chaudhury \etal \cite{chaudhury2021improving} presented a general framework for achieving a partial $(1-\epsilon)$-$\efx$ allocations with a sub-linear number of unallocated goods for any $\epsilon$. The number of unallocated goods in this framework is then successively reduced to ultimately $O_\epsilon(\sqrt{n \log n})$ \cite{jahan2022rainbow,akrami2022efx,berendsohn2022fixed}.
26c24,31
< Finally, recent surveys by Aziz \etal \cite{aziz2022algorithmic} and Amanatidis \etal \cite{amanatidis2022fair} provide valuable insights into the fair allocation of indivisible goods.
\ No newline at end of file
---
> 
> 
> 
> 
> \paragraph{$\efx$ with Charity.} A strand of research has delved into finding partial $\efx$ allocations rather than complete ones. Naturally, we want to keep the number of discarded goods as small as possible. The pioneering work in this area was a partial EFX allocation, with the Nash welfare at least half of the optimal \cite{caragiannis2019envy}. Subsequently, Chaudhury \etal \cite{chaudhury2021little} prove the existence of a partial $\efx$ allocation that leaves at most $n-1$ goods unallocated. Berger \etal \cite{berger2022almost} reduced the number of discarded goods to $n-2$. Chaudhury \etal \cite{chaudhury2021improving} presented a general framework for achieving a partial $(1-\epsilon)$-$\efx$ allocations with a sub-linear number of unallocated goods for any $\epsilon$. The number of unallocated goods is then successively reduced to ultimately $O_\epsilon(\sqrt{n \log n})$ \cite{jahan2022rainbow,akrami2022efx,berendsohn2022fixed}.
> 
> 
> %Finally, recent surveys by Aziz \etal \cite{aziz2022algorithmic} and Amanatidis \etal \cite{amanatidis2022fair} provide valuable insights into the fair allocation of indivisible goods.
\ No newline at end of file
=========   results_techniques.tex    ========

4c4
< 	\item Akrami \etal \cite{akrami2022ef2x} show that for $(\infty, \infty)$-bounded valuations with the restricted additive property a complete $\eftx$ allocation, and a partial $\efx$ allocation with less than $n/2$ discarded goods exists. We prove the same guarantees for $(\infty, 1)$-bounded valuations (in the appendix). 
---
> 	\item Akrami \etal \cite{akrami2022ef2x} show that for $(\infty, \infty)$-bounded valuations with the restricted additive property a complete $\eftx$ allocation, and a partial $\efx$ allocation with less than $n/2$ discarded goods exists. We prove the same guarantees for $(\infty, 1)$-bounded valuations (in the full version). 
9c9
< We consider the results in the first item as preliminary findings and therefore defer them to the appendix. The results in the second and third items constitute our main contributions.
---
> The first result is preliminary and deferred to the full version, while the second and third results form our main contributions.
21,22c21,22
< 		\multicolumn{2}{c|}{\begin{tabular}[c]{@{}c@{}}$\eftx$ (Theorem \ref{thm7f})\textcolor{cyan}{$\clubsuit
< 					$}\\ $\langle \efx,\lfloor \frac{n}{2}\rfloor -1 \rangle$ (Theorem \ref{thm7})\textcolor{cyan}{$\spadesuit
---
> 		\multicolumn{2}{c|}{\begin{tabular}[c]{@{}c@{}}$\eftx$ (Full version)\textcolor{cyan}{$\clubsuit
> 					$}\\ $\langle \efx,\lfloor \frac{n}{2}\rfloor -1 \rangle$ (Full version)\textcolor{cyan}{$\spadesuit
40,42c40,42
< In our algorithms across different sections, we use various subgraphs of the weighted envy graph, including $G_{0,\alloc}$, $G_{1,\alloc}$, and $G_{\sqrt{2},\alloc}$. For all these algorithms, it is crucial to ensure that $G_\alloc$ does not contain a cycle with a total product of weights strictly greater than 1.
< For the restricted additive valuations, a simple property guarantees this condition. As shown in Lemma \ref{lem:11}, if we allocate only relevant goods to each agent, then $G_\alloc$ does not have such cycles (Properties \ref{prop:2} and \ref{prop42}).  For $(p,q)$-bounded valuations, we perform our update rules in a way that keeps LP\eqref{lp1} feasible (Property \ref{q1-no-greater-1-cycle}). %This ensures that $G_\alloc$ remains free of cycles with a weight product greater than 1.
< When $G_\alloc$ has no cycle with a total product of weights strictly greater than one, terms such as rank, rankpath, and virtual value are well-defined. Another property that we maintain in our algorithms is that the \textbf{allocation is $\efx$ with respect to the virtual values} (Properties \ref{prop43} and \ref{q1-virtually-efx} ). Note that this property is stronger than the $\efx$ property. 
---
> In our algorithms we use various subgraphs of the weighted envy graph, including $G_{0,\alloc}$, $G_{1,\alloc}$, and $G_{\sqrt{2},\alloc}$. For all these algorithms, it is crucial to ensure that $G_\alloc$ does not contain a cycle with a total product of weights strictly greater than 1.
> For the restricted additive valuations, as shown in Lemma \ref{lem:11}, if we allocate only relevant goods to each agent, then $G_\alloc$ does not have such cycles (Properties \ref{prop:2} and \ref{prop42}).  For $(p,q)$-bounded valuations, we perform our update rules in a way that keeps LP\eqref{lp1} feasible (Property \ref{q1-no-greater-1-cycle}). %This ensures that $G_\alloc$ remains free of cycles with a weight product greater than 1.
> When $G_\alloc$ has no cycle with a total product of weights strictly greater than one, terms such as rank, rankpath, and virtual value are well-defined. Another property that we maintain in our algorithms is that the \textbf{allocation is $\efx$ with respect to the virtual values} (Properties \ref{prop43} and \ref{q1-virtually-efx} ). %Note that this property is stronger than the $\efx$ property. 
46c46,47
< As a warmup, in Section \ref{sec:7} of the appendix we show that every family of $(\infty,1)$-bounded valuation functions admit $\efx$ allocations with less than $n/2$ discarded goods. Next, we extend this allocation and obtain a complete $\eftx$ allocation. These two results complement the guarantees of Akrami \etal \cite{akrami2022ef2x} for the restricted additive setting.  Hence, most of the rules we use in our allocation algorithms resemble those in Akrami \etal \cite{akrami2022ef2x}. However, the structure of $(p,q)$-bounded valuations allows us to use a much simpler potential function to prove the termination of our algorithms. %We show that after each update, the pair containing social welfare and the number of allocated goods increases. 
---
> As a warmup, in the full version we show that every family of $(\infty,1)$-bounded valuation functions admit $\efx$ allocations with less than $n/2$ discarded goods. Next, we extend this allocation and obtain a complete $\eftx$ allocation. These two results complement the guarantees of Akrami \etal \cite{akrami2022ef2x} for the restricted additive setting.  Hence, most of the rules we use in our allocation algorithms resemble those in Akrami \etal \cite{akrami2022ef2x}. However, the structure of $(p,q)$-bounded valuations allows us to use a %much 
> simpler potential function to prove the termination of our algorithms. %We show that after each update, the pair containing social welfare and the number of allocated goods increases. 
51,52c52,53
< The idea of the envy-elimination makes the restricted additive process a great starting point for deriving more general results on $\efx$: for the restricted additive valuations, we don't have to be concerned about the $\efx$ guarantee after each update, because we can use envy-elimination to restore this property. This allows for a handful of different updates.
< Here, we employ a refined version of the envy-elimination process and obtain a $(\sqrt{2}/2)$-$\efx$ allocation for the restricted additive valuations.  Our algorithm features two simple update rules, an envy-elimination, and a final step.  %A schematic overview of this algorithm is provided in Appendix \ref{sour5}.
---
> The envy-elimination process makes the restricted additive approach a great starting point for deriving more general $\efx$ results: for restricted additive valuations, we needn't worry about the $\efx$ guarantee after each update, as envy-elimination restores this property. This allows for various updates. Here, we refine the envy-elimination process to obtain a $(\sqrt{2}/2)$-$\efx$ allocation for restricted additive valuations. Our algorithm uses two simple update rules, envy-elimination, and a final step.
>  %A schematic overview of this algorithm is provided in Appendix \ref{sour5}.
54c55
< Interestingly, we achieve the same guarantee for $(\infty,1)$-bounded subadditive valuations using a simple algorithm consisting of just \textbf{one updating rule} and a final step. This rule heavily relies on concepts such as rank and virtual value. In this update rule, if any agent virtually envies the pool, we select a subset of the goods in the pool and choose an appropriate agent based on the ratio of the value of that subset to the agent's virtual value.  We then allocate this subset to the selected agent and adjust the allocation through her rankpath. This update rule turns out to be very useful.
---
> Interestingly, we achieve the same guarantee for $(\infty,1)$-bounded subadditive valuations using a simple algorithm with one updating rule and a final step. This rule relies on rank and virtual value. If any agent virtually envies the pool, we select a subset of goods and assign it to an agent based on the ratio of the subset's value to the agent's virtual value, adjusting the allocation through her rankpath. This rule proves very useful.
57,58c58
< We later leverage the same rule to propose an $\efx$ allocation algorithm for the case that $p=2$ and the valuations are restricted additive. Our algorithm and analysis for this setting is more technically involved and the algorithm includes four updating rules and a final step. However, the key updating rule in this algorithm remains similar to the previous algorithm.
< Since our last two algorithms do not involve envy-elimination, their potential functions are simple:  after each update, the Nash welfare increases.
---
> We later use the same rule to propose an $\efx$ allocation algorithm for $p=2$ with restricted additive valuations. This algorithm is more technically complex, involving four updating rules and a final step, but the key rule remains similar to the previous one. Since these algorithms don't involve envy-elimination, their potential functions are simple: after each update, Nash welfare increases.
60c60
<  We note that almost all previously known updating rules for $\efx$ allocations for a general number of agents are designed to increase the utility of agents. However, for special cases, such as when $n=3$, some update rules might actually decrease social welfare. This discrepancy suggests that for the general case, we may need updating rules that allow for a temporary decrease in agents' utility to successfully perform the algorithm. For the restricted additive setting, Akrami \etal  \cite{akrami2022ef2x} employed the envy elimination process to reduce agents' utility. By employing a complex potential function, they show that the algorithm never falls into an infinite loop. In our approach, we leverage the concept of virtual value to propose updates that can decrease the value of agents while ensuring that the algorithm does not fall into an infinite loop. This  is why we believe that the idea of virtual value has the potential to be applied to more general cases. 
---
>  We note that almost all known updating rules for $\efx$ allocations for a general number of agents are designed to increase the utility of agents. However, for special cases, such as when $n=3$, some update rules might actually decrease social welfare. This discrepancy suggests that for the general case, we may need updating rules that allow for a temporary decrease in agents' utility to perform the algorithm. For the restricted additive setting, Akrami \etal  \cite{akrami2022ef2x} employed the envy elimination process to reduce agents' utility. By employing a complex potential function, they show that the algorithm never falls into an infinite loop. In our approach, we leverage virtual value to propose updates that can decrease the value of agents while ensuring that the algorithm does not fall into an infinite loop. This  is why we believe that the idea of virtual value has the potential to be applied to more general cases. 
62,63c62,63
< Several intriguing directions emerge for further exploration following this work. One key area of interest is whether the observed symmetry between restricted additive valuations and $(\infty,1)$-bounded valuations extends to other problem domains. Notably, there are significant results for the maximin fairness notion and restricted additive valuations, commonly referred to as the Santa Claus problem \cite{asadpour2012santa,annamalai2017combinatorial,bamas2023better}. Investigating whether analogous results can be achieved for the Santa Claus problem with $(\infty,1)$-bounded valuations would be of great interest.
< Furthermore, it is worthwhile to consider the generalization of our $\frac{\sqrt{2}}{2}$ algorithms to more general settings, such as additive and subadditive valuations.  One can think of using the concept of rank and virtual value and the idea in the suggested updating rule to potentially achieve a $\frac{\sqrt{2}}{2}$-$\efx$ allocation in the additive setting. 
\ No newline at end of file
---
> Several intriguing directions emerge for exploration following this work. One direction is whether the observed symmetry between restricted additive valuations and $(\infty,1)$-bounded valuations extends to other problem domains. Notably, there are significant results for the maximin fairness notion and restricted additive valuations, commonly referred to as the Santa Claus problem \cite{asadpour2012santa,annamalai2017combinatorial,bamas2023better}. Investigating whether analogous results can be achieved for the Santa Claus problem with $(\infty,1)$-bounded valuations would be interesting.
> Furthermore, it is worthwhile to consider the generalization of our algorithms to more general settings, such as additive and subadditive valuations.  One can think of using the concept of rank and virtual value and the idea in the suggested updating rule to potentially achieve a $\frac{\sqrt{2}}{2}$-$\efx$ allocation in the additive setting. 
\ No newline at end of file
=========   resultstech.tex    ========

16c16
< Let $\mathcal{V} = \{\valu_1, \valu_2, \ldots, \valu_n\}$ denote a set of monotone valuation functions, where each $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$. A good $\good$ is considered not relevant to agent $i$ if
---
> Let $\mathcal{V} = \{\valu_1, \valu_2, \ldots, \valu_n\}$ be a set of monotone valuation functions, where each $\valu_i: 2^\goods \rightarrow \mathbb{R}^{\geq 0}$. A good $\good$ is not relevant to agent $i$ if
35c35
< \textbf{An allocation} is a partition of goods into $n+1$ bundles $\langle \alloc_{0},\alloc_1,\alloc_2,\ldots,\alloc_n \rangle$, where for every $1 \leq i \leq n$ bundle $\alloc_i$ is the share of agent $i$, and bundle $\alloc_{0}$ is the set of unallocated goods. We sometimes refer to $X_0$ as the pool. Allocation $\alloc$ is complete, if $\alloc_{0} = \emptyset$, and partial otherwise. 
---
> \textbf{An allocation} is a partition of goods into $n+1$ bundles $\langle \alloc_{0},\alloc_1,\alloc_2,$ $\ldots,\alloc_n \rangle$, where for every $1 \leq i \leq n$ bundle $\alloc_i$ is the share of agent $i$, and bundle $\alloc_{0}$ is the set of unallocated goods. We sometimes refer to $X_0$ as the pool. Allocation $\alloc$ is complete, if $\alloc_{0} = \emptyset$, and partial otherwise. 
37c37
< Let $\beta \in [1,+\infty]$ be a constant. For a given allocation $\alloc$, we say that agent $i$ $\beta$-envies bundle $\alloc_j$ if $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j)$. Additionally, agent $i$ $\beta$-strongly envies bundle $\alloc_j$ if, for every good $\good \in \alloc_j$, we have $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j \setminus {\good})$. An allocation is $(1/\beta)$-$\efx$ if no agent $\beta$-strongly envies any other agent. For simplicity, when $\beta=1$, we drop the prefix and use terms envy, strongly envy, and $\efx$ instead of $1$-envy, $1$-strongly envy, and $1$-$\efx$.
---
> Let $\beta \in [1,+\infty]$ be a constant. For a given allocation $\alloc$, we say that agent $i$ $\beta$-envies bundle $\alloc_j$ if $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j)$. Additionally, agent $i$ $\beta$-strongly envies bundle $\alloc_j$ if, there exists a good $\good \in \alloc_j$, such that $\beta\valu_i(\alloc_i) < \valu_i(\alloc_j \setminus {\good})$. An allocation is $(1/\beta)$-$\efx$ if no agent $\beta$-strongly envies any other agent. For simplicity, when $\beta=1$, we drop the prefix and use terms envy, strongly envy, and $\efx$ instead of $1$-envy, $1$-strongly envy, and $1$-$\efx$.
69a70
> 
104c105
< Our  algorithms are designed in a way that each agent compares their virtual value with the actual values of the other agents. Accordingly, we say agent $i$ \textbf{virtually envies} agent $j$ in allocation $\alloc$, if $\virtualvalue_i(\alloc)<\valu_i(\alloc_j)$. In the same way, we define terms v\textbf{irtually strong envy} and \textbf{virtually $\efx$}.
---
> Our  algorithms are designed in a way that each agent compares their virtual value with the actual values of the other agents. Accordingly, we say agent $i$ \textbf{virtually envies} agent $j$ in allocation $\alloc$, if $\virtualvalue_i(\alloc)<\valu_i(\alloc_j)$. In the same way, we define terms \textbf{virtually strong envy} and \textbf{virtually $\efx$}.
117c118
< 	Given an allocation $\alloc$ such that LP\eqref{lp1} is feasible for $G_\alloc$. Then, $G_\alloc$ admits no cycle with a total weight product strictly greater than 1.
---
> 	Given an allocation $\alloc$ such that LP\eqref{lp1} is feasible for $G_\alloc$. Then, $G_\alloc$ admits no cycle with a total weight product greater than 1.
119a121
> 	
130a133
> 	
140c143
< 	Give an allocation $\alloc$ and an agent $i$. Let $P$ be the rankpath of agent $i$. Then for every edge $j \rightarrow k \in P$ we have: $\rank_j(\alloc) w_\alloc(j, k) = \rank_k(\alloc)$.
---
> 	Let $P$ be the rankpath of agent $i$. Then for every edge $j \rightarrow k \in P$ we have $\rank_j(\alloc) w_\alloc(j, k) = \rank_k(\alloc)$.
144c147
< Indeed, Lemmas \ref{rank-upper-bound} and \ref{upper-bound-no-cycle} together establish that if LP\eqref{lp1} is feasible for allocation $\alloc$, then  \( G_\alloc \) contains no cycle with a weight product exceeding one. Moreover, the solution to this LP corresponds precisely to the ranks of the agents. Specifically, for the restricted additive valuations, a straightforward condition on the allocation ensures the feasibility of LP \eqref{lp1}.
---
> Indeed, Lemmas \ref{rank-upper-bound} and \ref{upper-bound-no-cycle} together establish that if LP\eqref{lp1} is feasible for allocation $\alloc$, then  \( G_\alloc \) contains no cycle with a weight product exceeding one. Moreover, the solution to this LP corresponds precisely to the ranks of the agents. Specifically, for the restricted additive valuations, a straightforward condition ensures the feasibility of LP \eqref{lp1}.
150a154
> 	
164c168
< In this paper, we use $G_{\beta, \alloc}$ to refer to a specific subgraph of $G_{\alloc}$ that comprises all the vertices but includes only the edges with weight more than $\beta$. In Sections \ref{sec:7}, \ref{sec:5}, and \ref{sec:8} we respectively use $G_{1,\alloc}$, $G_{\sqrt 2,\alloc}$, and $G_{0,\alloc}$ as our base graphs. In Lemma \ref{lem:12}
---
> In this paper, we use $G_{\beta, \alloc}$ to refer to a specific subgraph of $G_{\alloc}$ that comprises all the vertices but includes only the edges with weight more than $\beta$. In our algorithms we use $G_{1,\alloc}$, $G_{\sqrt 2,\alloc}$, and $G_{0,\alloc}$ as our base graphs. %In Lemma \ref{lem:12}
170a175
> 	
175c180
< For some fruitful examples of rank and virtual value please refer to the appendix.
---
> %For some fruitful examples of rank and virtual value please refer to the appendix.
=========   results.tex    ========

=========   table_hypergraph.tex    ========

=========   table.tex    ========

=========   case1/U1.tex    ========

29a30
> 	
=========   case1/U2.tex    ========

33c33,36
< 	Given that agent $i$ selects only relevant goods from the pool, we have $\valu_i(\malloc'_i) = \valu({\malloc'_i})$. Furthermore, according to Lemma \ref{lem:12}, for every edge $i_1 \rightarrow i_2$ in the path from $j$ to $i$, we have  $\valu_{i_1}(\malloc'_{i_2}) = \valu(\malloc'_{i_2})$. Consequently, Property \ref{prop:2} remains valid after the update.
---
> 	
> 	Given that agent 
> 	$i$
> 	selects only relevant goods from the pool, we have $\valu_i(\malloc'_i) = \valu({\malloc'_i})$. Furthermore, according to Lemma \ref{lem:12}, for every edge $i_1 \rightarrow i_2$ in the path from $j$ to $i$, we have  $\valu_{i_1}(\malloc'_{i_2}) = \valu(\malloc'_{i_2})$. Consequently, Property \ref{prop:2} remains valid after the update.
=========   case1/UF.tex    ========

26c26
< 	Suppose that the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algot$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
---
> 	Suppose the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algot$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
28c28
< \begin{proof}
---
> \begin{proof}[of \cref{thm:fstep}]
=========   case2/U1.tex    ========

17a18
> \begin{toappendix}
21a23
> 	
39c41
< 
---
> \end{toappendix}
44a47
> 	
80a84,85
> \begin{toappendix}
> 
84a90
> 	
92a99
> 	
118d124
< 
122c128
< \begin{proof}
---
> \begin{proof}[of \cref{nsw-increases}]
138c144,146
< \begin{corollary} [of Lemmas \ref{rupp-satisfies-rank-property}, \ref{no-virtual-se}, \ref{lem:q1-relevant-goods} and \ref{nsw-increases}]
---
> \end{toappendix}
> 
> \begin{lemma}
140c148
< \end{corollary}
\ No newline at end of file
---
> \end{lemma}
\ No newline at end of file
=========   case2/UF.tex    ========

5c5
< 	Suppose the valuations are $(\infty, 1)$-bounded, and let $\malloc^*$ be the allocation returned by $\algoth$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
---
> 	Suppose the valuations are restricted additive, and let $\malloc^*$ be the allocation returned by $\algoth$. Then, $\malloc^*$ is a $\frac{\sqrt{2}}{2}$-$\efx$ allocation.
7c7
< \begin{proof}% [of \cref{thm72}]
---
> \begin{proof}[of \cref{thm72}]
21a22,24
> 	%In conclusion, after the final step, there is no agent who $\sqrt{2}$-envies an agent $j$. %such that $\rank_j(\malloc) \le \sqrt{2}$ and there is no agent who strongly envies an agent $k$ such that $\rank_k(\malloc) > \sqrt{2}$.
> 	
> 	%for the agents whose rank is at most $\sqrt{2}$, no one will $\sqrt{2}$-envy them, and for the agents whose rank is strictly more than $\sqrt{2}$ no one will strongly envy them. Therefore, $\malloc^*$ is $\invsq$-$\efx$.
=========   case3/U1.tex    ========

=========   case3/U2.tex    ========

=========   case3/U3.tex    ========

=========   case3/U4.tex    ========

=========   case3/U5.tex    ========

=========   case3/UF.tex    ========

=========   case4/phase1-intro.tex    ========

=========   case4/phase1-u1.tex    ========

=========   case4/phase1-u2.tex    ========

=========   case4/phase2-cases.tex    ========

=========   case4/phase2-code.tex    ========

=========   case4/phase2-intro.tex    ========

=========   case6new/U1.tex    ========

=========   case6new/U2.tex    ========

=========   case6new/UF.tex    ========


